A GPU-specialized Inference Parameter Server for Large-Scale Deep Recommendation Models

Recommendation systems are of crucial importance for a variety of modern apps and web services, such as news feeds, social networks, e-commerce, search, etc. To achieve peak prediction accuracy, modern recommendation models combine deep learning with terabyte-scale embedding tables to obtain a fine-grained representation of the underlying data. Traditional inference serving architectures require deploying the whole model to standalone servers, which is infeasible at such massive scale. In this paper, we provide insights into the intriguing and challenging inference domain of online recommendation systems. We propose the HugeCTR Hierarchical Parameter Server (HPS), an industry-leading distributed recommendation inference framework, that combines a high-performance GPU embedding cache with an hierarchical storage architecture, to realize low-latency retrieval of embeddings for online model inference tasks. Among other things, HPS features (1) a redundant hierarchical storage system, (2) a novel high-bandwidth cache to accelerate parallel embedding lookup on NVIDIA GPUs, (3) online training support and (4) light-weight APIs for easy integration into existing large-scale recommendation workflows. To demonstrate its capabilities, we conduct extensive studies using both synthetically engineered and public datasets. We show that our HPS can dramatically reduce end-to-end inference latency, achieving 5~62x speedup (depending on the batch size) over CPU baseline implementations for popular recommendation models. Through multi-GPU concurrent deployment, the HPS can also greatly increase the inference QPS.

==> acc-hit-rate-crit.csv <==
x,acc-0,acc-0-5,acc-1,hit-0,hit-0-5,hit-1
0,0.97168,0.97168,0.97168,0,0,0
1,0.97168,0.97168,0.97168,0,0.362809,0.362809
2,0.969727,0.969727,0.969727,0,0.462846,0.462846
3,0.96582,0.96582,0.96582,0,0.505282,0.505282
4,0.976562,0.976562,0.976562,0,0.503489,0.539725
5,0.962891,0.962891,0.962891,0,0.500538,0.573305
6,0.966797,0.966797,0.966797,0.336694,0.48904,0.584393
7,0.973633,0.973633,0.973633,0.334861,0.540493,0.6062
8,0.964844,0.964844,0.964844,0.319811,0.550977,0.603134
9,0.96582,0.96582,0.96582,0.340345,0.576616,0.646368
10,0.979492,0.979492,0.979492,0.344259,0.562686,0.647032
11,0.967773,0.967773,0.967773,0.447545,0.568527,0.664509
12,0.964844,0.964844,0.964844,0.441451,0.569012,0.66073
13,0.969727,0.969727,0.969727,0.442072,0.580832,0.675784
14,0.970703,0.970703,0.970703,0.43547,0.582748,0.665716
15,0.96582,0.96582,0.96582,0.49256,0.580332,0.674143
16,0.96875,0.96875,0.96875,0.489385,0.590004,0.675586
17,0.967773,0.967773,0.967773,0.52168,0.620721,0.704929
18,0.96875,0.96875,0.96875,0.521438,0.587484,0.668904
19,0.97168,0.97168,0.97168,0.510245,0.571271,0.665785
20,0.962891,0.962891,0.962891,0.524398,0.593508,0.693972
21,0.966797,0.966797,0.966797,0.531938,0.608677,0.693482
22,0.972656,0.972656,0.972656,0.564012,0.611937,0.705347
23,0.970703,0.970703,0.970703,0.554919,0.607294,0.703138
24,0.975586,0.975586,0.975586,0.555629,0.603592,0.711345
25,0.973633,0.973633,0.973633,0.568468,0.617793,0.716441
26,0.973633,0.973633,0.973633,0.569104,0.632189,0.723807
27,0.969727,0.969727,0.969727,0.557194,0.601643,0.694123
28,0.976562,0.976562,0.976562,0.585008,0.62452,0.728607
29,0.97168,0.97168,0.97168,0.587146,0.628877,0.733988
30,0.964844,0.964844,0.964844,0.58,0.625275,0.730549
31,0.974609,0.974609,0.974609,0.58859,0.617869,0.707427
32,0.96875,0.96875,0.96875,0.608526,0.642448,0.743067
33,0.973633,0.973633,0.973633,0.595415,0.625534,0.717465
34,0.97168,0.97168,0.97168,0.62411,0.649689,0.739991
35,0.974609,0.974609,0.974609,0.615351,0.641082,0.733755
36,0.967773,0.967773,0.967773,0.613466,0.635982,0.75011
37,0.964844,0.964844,0.964844,0.602444,0.634889,0.729556
38,0.969727,0.969727,0.969727,0.621838,0.650378,0.737514
39,0.96582,0.96582,0.96582,0.629229,0.652909,0.746504
40,0.967773,0.967773,0.967773,0.608658,0.62899,0.717097
41,0.961914,0.961914,0.961914,0.615335,0.635199,0.725331
42,0.966797,0.966797,0.966797,0.655712,0.666591,0.748187
43,0.962891,0.962891,0.962891,0.63271,0.660004,0.745111
44,0.96875,0.96875,0.96875,0.62461,0.648462,0.747882
45,0.97168,0.97168,0.97168,0.63797,0.650716,0.748211
46,0.969727,0.969727,0.969727,0.633333,0.656493,0.743074
47,0.957031,0.957031,0.957031,0.634136,0.656126,0.750995
48,0.960938,0.960938,0.960938,0.640821,0.65378,0.763283
49,0.966797,0.966797,0.966797,0.636325,0.655217,0.738085
50,0.958984,0.958984,0.958984,0.648477,0.676216,0.769668
51,0.970703,0.970703,0.970703,0.66053,0.680287,0.774809
52,0.958984,0.958984,0.958984,0.637916,0.652007,0.755337
53,0.967773,0.967773,0.967773,0.661092,0.672315,0.756822
54,0.969727,0.969727,0.969727,0.659805,0.675187,0.766795
55,0.963867,0.963867,0.963867,0.65758,0.670434,0.751551
56,0.96875,0.96875,0.96875,0.673894,0.687304,0.776263
57,0.975586,0.975586,0.975586,0.651053,0.666309,0.759991
58,0.975586,0.975586,0.975586,0.656191,0.672742,0.769118
59,0.963867,0.963867,0.963867,0.66674,0.679295,0.771145
60,0.956055,0.956055,0.956055,0.662012,0.672651,0.768395
61,0.97168,0.97168,0.97168,0.680634,0.686279,0.768563
62,0.963867,0.963867,0.963867,0.659825,0.666453,0.762241
63,0.970703,0.970703,0.970703,0.653737,0.666228,0.758054
64,0.970703,0.970703,0.970703,0.671989,0.676647,0.753382
65,0.966797,0.966797,0.966797,0.693131,0.698267,0.788359
66,0.974609,0.974609,0.974609,0.68136,0.691886,0.774123
67,0.972656,0.972656,0.972656,0.689501,0.689074,0.769099
68,0.975586,0.975586,0.975586,0.654297,0.65707,0.735338
69,0.964844,0.964844,0.964844,0.678518,0.68175,0.771816
70,0.975586,0.975586,0.975586,0.68255,0.683609,0.763024
71,0.973633,0.973633,0.973633,0.680986,0.688618,0.785216
72,0.963867,0.963867,0.963867,0.663087,0.665824,0.757212
73,0.97168,0.97168,0.97168,0.693913,0.691957,0.77087
74,0.970703,0.970703,0.970703,0.677252,0.686973,0.769065
75,0.966797,0.966797,0.966797,0.679315,0.689214,0.766344
76,0.967773,0.967773,0.967773,0.692102,0.692771,0.781571
77,0.970703,0.970703,0.970703,0.682456,0.683505,0.778453
78,0.972656,0.972656,0.972656,0.668106,0.672013,0.757763
79,0.978516,0.978516,0.978516,0.680922,0.683019,0.761426
80,0.976562,0.976562,0.976562,0.675758,0.676623,0.769048
81,0.978516,0.978516,0.978516,0.686192,0.688075,0.766318
82,0.969727,0.969727,0.969727,0.694272,0.694486,0.791032
83,0.962891,0.962891,0.962891,0.696532,0.696317,0.789576
84,0.96582,0.96582,0.96582,0.685111,0.682154,0.770433
85,0.973633,0.973633,0.973633,0.68635,0.684424,0.764442
86,0.964844,0.964844,0.964844,0.676629,0.675799,0.770444
87,0.970703,0.970703,0.970703,0.712477,0.712251,0.795434
88,0.96875,0.96875,0.96875,0.699502,0.698203,0.781771
89,0.967773,0.967773,0.967773,0.703566,0.700722,0.785605
90,0.961914,0.961914,0.961914,0.68119,0.68034,0.772157
91,0.96582,0.96582,0.96582,0.72192,0.72192,0.80252
92,0.961914,0.961914,0.961914,0.710107,0.705959,0.789784
93,0.967773,0.967773,0.967773,0.689076,0.685413,0.770739
94,0.977539,0.977539,0.977539,0.7093,0.706959,0.787614
95,0.970703,0.970703,0.970703,0.694281,0.692324,0.764949
96,0.97168,0.97168,0.97168,0.688926,0.683009,0.768808
97,0.972656,0.972656,0.972656,0.717485,0.712317,0.793928
98,0.977539,0.977539,0.977539,0.68783,0.686142,0.777051
99,0.967773,0.967773,0.967773,0.685956,0.684055,0.776769
100,0.976562,0.976562,0.976562,0.723459,0.718322,0.798159
101,0.973633,0.973633,0.973633,0.710796,0.704531,0.783253
102,0.961914,0.961914,0.961914,0.715124,0.710778,0.790091
103,0.96875,0.96875,0.96875,0.729032,0.723011,0.798925
104,0.970703,0.970703,0.970703,0.714629,0.710037,0.789854
105,0.947266,0.947266,0.947266,0.70766,0.701489,0.781915
106,0.969727,0.969727,0.969727,0.736151,0.732147,0.8
107,0.979492,0.979492,0.979492,0.711303,0.706242,0.786799
108,0.969727,0.969727,0.969727,0.720962,0.716244,0.78971
109,0.970703,0.970703,0.970703,0.711257,0.704897,0.794785
110,0.974609,0.974609,0.974609,0.708485,0.702586,0.785617
111,0.96875,0.96875,0.96875,0.732233,0.726293,0.79626
112,0.96582,0.96582,0.96582,0.71726,0.712335,0.802776
113,0.964844,0.964844,0.964844,0.72538,0.714534,0.788069
114,0.966797,0.966797,0.966797,0.731954,0.724252,0.805678
115,0.962891,0.962891,0.962891,0.724056,0.71521,0.808846
116,0.96582,0.96582,0.96582,0.726766,0.719189,0.804101
117,0.966797,0.966797,0.966797,0.71982,0.712851,0.801599
118,0.964844,0.964844,0.964844,0.716843,0.709927,0.782954
119,0.957031,0.957031,0.957031,0.701483,0.694492,0.778814
120,0.975586,0.975586,0.975586,0.726709,0.717094,0.8
121,0.96582,0.96582,0.96582,0.72436,0.717265,0.792733
122,0.970703,0.970703,0.970703,0.731912,0.724376,0.797804
123,0.978516,0.978516,0.978516,0.710034,0.698767,0.790179
124,0.969727,0.969727,0.969727,0.719309,0.712443,0.799209
125,0.958008,0.958008,0.958008,0.729954,0.722061,0.798089
126,0.96582,0.96582,0.96582,0.722116,0.715979,0.791534
127,0.966797,0.966797,0.966797,0.733191,0.722732,0.798079
128,0.963867,0.963867,0.963867,0.7266,0.719634,0.79212
129,0.972656,0.972656,0.972656,0.729889,0.720227,0.798572
130,0.96582,0.96582,0.96582,0.725399,0.712646,0.791711
131,0.960938,0.960938,0.960938,0.716953,0.707725,0.783262
132,0.97168,0.97168,0.97168,0.726288,0.720442,0.789519
133,0.967773,0.967773,0.967773,0.7416,0.731411,0.807284
134,0.969727,0.969727,0.969727,0.726916,0.715157,0.796167
135,0.966797,0.966797,0.966797,0.718112,0.704501,0.797146
136,0.966797,0.966797,0.966797,0.722294,0.716303,0.786478
137,0.963867,0.963867,0.963867,0.736401,0.72694,0.806063
138,0.962891,0.962891,0.962891,0.760312,0.753896,0.826077
139,0.967773,0.967773,0.967773,0.748907,0.740166,0.80507
140,0.969727,0.969727,0.969727,0.740177,0.734263,0.803126
141,0.975586,0.975586,0.975586,0.720238,0.710884,0.792517
142,0.957031,0.957031,0.957031,0.732743,0.720585,0.798269
143,0.96875,0.96875,0.96875,0.714772,0.699872,0.785015
144,0.972656,0.972656,0.972656,0.725218,0.713281,0.795992
145,0.967773,0.967773,0.967773,0.736968,0.730425,0.797819
146,0.96582,0.96582,0.96582,0.721367,0.713773,0.789074
147,0.972656,0.972656,0.972656,0.727253,0.717382,0.795494
148,0.970703,0.970703,0.970703,0.733424,0.725906,0.8036
149,0.952148,0.952148,0.952148,0.756422,0.742226,0.809824
150,0.963867,0.963867,0.963867,0.737495,0.720393,0.793715
151,0.97168,0.97168,0.97168,0.748643,0.736488,0.810506
152,0.967773,0.967773,0.967773,0.737892,0.728687,0.796844
153,0.958984,0.958984,0.958984,0.745548,0.737395,0.805621
154,0.969727,0.969727,0.969727,0.742857,0.733983,0.804978
155,0.958984,0.958984,0.958984,0.73552,0.724872,0.791312
156,0.978516,0.978516,0.978516,0.765351,0.756798,0.816886
157,0.967773,0.967773,0.967773,0.745163,0.736148,0.815084
158,0.961914,0.961914,0.961914,0.742713,0.7357,0.813062
159,0.967773,0.967773,0.967773,0.75602,0.745247,0.830165
160,0.96582,0.96582,0.96582,0.740404,0.72596,0.80974
161,0.972656,0.972656,0.972656,0.744736,0.737645,0.808122
162,0.978516,0.978516,0.978516,0.733203,0.722766,0.794955
163,0.963867,0.963867,0.963867,0.751826,0.742225,0.818618
164,0.966797,0.966797,0.966797,0.755955,0.749459,0.817887
165,0.969727,0.969727,0.969727,0.754293,0.742845,0.809775
166,0.961914,0.961914,0.961914,0.728939,0.720864,0.792667
167,0.96582,0.96582,0.96582,0.741851,0.733377,0.796827
168,0.959961,0.959961,0.959961,0.73515,0.725144,0.79753
169,0.970703,0.970703,0.970703,0.721812,0.714647,0.791992
170,0.975586,0.975586,0.975586,0.747786,0.738085,0.80388
171,0.974609,0.974609,0.974609,0.74865,0.740548,0.811176
172,0.978516,0.978516,0.978516,0.759957,0.751948,0.826407
173,0.97168,0.97168,0.97168,0.751358,0.741329,0.818429
174,0.962891,0.962891,0.962891,0.750902,0.743263,0.809888
175,0.969727,0.969727,0.969727,0.749841,0.738817,0.801145
176,0.963867,0.963867,0.963867,0.725528,0.718629,0.79323
177,0.973633,0.973633,0.973633,0.748049,0.744482,0.808696
178,0.961914,0.961914,0.961914,0.75601,0.750738,0.821172
179,0.974609,0.974609,0.974609,0.754355,0.749063,0.822051
180,0.964844,0.964844,0.964844,0.762911,0.758643,0.833333
181,0.959961,0.959961,0.959961,0.751501,0.747642,0.803173
182,0.96875,0.96875,0.96875,0.744743,0.742641,0.810555
183,0.966797,0.966797,0.966797,0.76266,0.763095,0.820039
184,0.967773,0.967773,0.967773,0.739024,0.734756,0.813211
185,0.974609,0.974609,0.974609,0.760947,0.758713,0.833557
186,0.964844,0.964844,0.964844,0.743834,0.741969,0.804145
187,0.969727,0.969727,0.969727,0.754498,0.751207,0.812418
188,0.970703,0.970703,0.970703,0.749452,0.74638,0.800351
189,0.963867,0.963867,0.963867,0.733091,0.733519,0.79024
190,0.972656,0.972656,0.972656,0.767462,0.765313,0.827853
191,0.961914,0.961914,0.961914,0.776961,0.778298,0.832219
192,0.962891,0.962891,0.962891,0.749781,0.753065,0.805166
193,0.964844,0.964844,0.964844,0.760911,0.761333,0.820578
194,0.958984,0.958984,0.958984,0.764731,0.766898,0.820624
195,0.964844,0.964844,0.964844,0.768701,0.767592,0.837292
196,0.958984,0.958984,0.958984,0.761966,0.761115,0.818762
197,0.977539,0.977539,0.977539,0.751182,0.748603,0.805544
198,0.966797,0.966797,0.966797,0.755541,0.755541,0.811706
199,0.96875,0.96875,0.96875,0.774447,0.774235,0.830145
200,0.973633,0.973633,0.973633,0.766978,0.767846,0.82621
201,0.977539,0.977539,0.977539,0.780047,0.780262,0.819824
202,0.964844,0.964844,0.964844,0.756342,0.757195,0.810701
203,0.97168,0.97168,0.97168,0.760061,0.760493,0.813501
204,0.977539,0.977539,0.977539,0.776068,0.775855,0.831624
205,0.97168,0.97168,0.97168,0.757196,0.757614,0.806842
206,0.961914,0.961914,0.961914,0.765202,0.764553,0.814759
207,0.972656,0.972656,0.972656,0.761388,0.75987,0.811931
208,0.973633,0.973633,0.973633,0.779203,0.778078,0.831195
209,0.959961,0.959961,0.959961,0.765395,0.765611,0.817433
210,0.960938,0.960938,0.960938,0.768485,0.769562,0.818927
211,0.959961,0.959961,0.959961,0.76309,0.763522,0.816313
212,0.975586,0.975586,0.975586,0.772841,0.770755,0.828119
213,0.970703,0.970703,0.970703,0.769921,0.768043,0.812683
214,0.970703,0.970703,0.970703,0.771483,0.771483,0.821398
215,0.960938,0.960938,0.960938,0.76978,0.769989,0.81595
216,0.964844,0.964844,0.964844,0.766473,0.766688,0.813909
217,0.960938,0.960938,0.960938,0.782152,0.781059,0.829615
218,0.969727,0.969727,0.969727,0.763705,0.762157,0.811671
219,0.967773,0.967773,0.967773,0.767569,0.767132,0.822348
220,0.97168,0.97168,0.97168,0.79011,0.78903,0.833729
221,0.97168,0.97168,0.97168,0.774035,0.774035,0.823065
222,0.975586,0.975586,0.975586,0.783266,0.782414,0.828827
223,0.964844,0.964844,0.964844,0.787545,0.78732,0.826664
224,0.967773,0.967773,0.967773,0.775106,0.775319,0.816383
225,0.976562,0.976562,0.976562,0.781866,0.78099,0.821069
226,0.96875,0.96875,0.96875,0.765427,0.764582,0.817625
227,0.963867,0.963867,0.963867,0.764557,0.765398,0.811226
228,0.97168,0.97168,0.97168,0.774194,0.772043,0.814409
229,0.966797,0.966797,0.966797,0.770615,0.770615,0.812474
230,0.960938,0.960938,0.960938,0.780508,0.781348,0.829448
231,0.970703,0.970703,0.970703,0.802195,0.802634,0.843688
232,0.960938,0.960938,0.960938,0.79804,0.800597,0.831061
233,0.970703,0.970703,0.970703,0.794647,0.79355,0.826459
234,0.963867,0.963867,0.963867,0.773124,0.772452,0.81187
235,0.967773,0.967773,0.967773,0.779357,0.780669,0.822217
236,0.969727,0.969727,0.969727,0.78401,0.782721,0.824629
237,0.972656,0.972656,0.972656,0.788139,0.787919,0.81746
238,0.967773,0.967773,0.967773,0.778341,0.779607,0.819295
239,0.964844,0.964844,0.964844,0.782976,0.782326,0.828243
240,0.966797,0.966797,0.966797,0.793658,0.793443,0.827512
241,0.969727,0.969727,0.969727,0.780683,0.780899,0.827571
242,0.961914,0.961914,0.961914,0.784109,0.783441,0.829958
243,0.96875,0.96875,0.96875,0.793993,0.793326,0.831591
244,0.961914,0.961914,0.961914,0.771683,0.768864,0.810494
245,0.962891,0.962891,0.962891,0.797521,0.795563,0.830796
246,0.973633,0.973633,0.973633,0.780124,0.780337,0.820004
247,0.963867,0.963867,0.963867,0.785809,0.784041,0.819408
248,0.959961,0.959961,0.959961,0.782813,0.783241,0.826849
249,0.959961,0.959961,0.959961,0.790137,0.78992,0.836194
250,0.966797,0.966797,0.966797,0.785055,0.783337,0.822418
251,0.969727,0.969727,0.969727,0.786631,0.785967,0.819389
252,0.973633,0.973633,0.973633,0.783888,0.781096,0.81203
253,0.967773,0.967773,0.967773,0.775264,0.775899,0.818605
254,0.966797,0.966797,0.966797,0.795269,0.793279,0.833518
255,0.972656,0.972656,0.972656,0.782709,0.782918,0.820599
256,0.969727,0.969727,0.969727,0.811901,0.811455,0.842657
257,0.96582,0.96582,0.96582,0.788983,0.788136,0.827119
258,0.964844,0.964844,0.964844,0.797661,0.796999,0.836717
259,0.969727,0.969727,0.969727,0.79201,0.791165,0.824773
260,0.973633,0.973633,0.973633,0.775869,0.776084,0.814727
261,0.958984,0.958984,0.958984,0.772896,0.773771,0.806776
262,0.966797,0.966797,0.966797,0.786435,0.787293,0.816699
263,0.962891,0.962891,0.962891,0.777134,0.777349,0.809095
264,0.969727,0.969727,0.969727,0.793725,0.794997,0.831249
265,0.976562,0.976562,0.976562,0.770399,0.770399,0.8125
266,0.963867,0.963867,0.963867,0.814799,0.814799,0.857487
267,0.958984,0.958984,0.958984,0.779224,0.778157,0.819326
268,0.957031,0.957031,0.957031,0.791793,0.791793,0.823708
269,0.967773,0.967773,0.967773,0.78053,0.780313,0.820078
270,0.967773,0.967773,0.967773,0.795449,0.795222,0.82025
271,0.964844,0.964844,0.964844,0.779468,0.779683,0.814402
272,0.975586,0.975586,0.975586,0.790936,0.790081,0.828345
273,0.97168,0.97168,0.97168,0.793898,0.794576,0.821695
274,0.964844,0.964844,0.964844,0.802246,0.802907,0.8366
275,0.966797,0.966797,0.966797,0.782081,0.78229,0.822692
276,0.958008,0.958008,0.958008,0.775141,0.775557,0.810743
277,0.960938,0.960938,0.960938,0.793326,0.793111,0.835522
278,0.964844,0.964844,0.964844,0.796599,0.796812,0.827205
279,0.954102,0.954102,0.954102,0.798918,0.798918,0.827273
280,0.952148,0.952148,0.952148,0.796855,0.796226,0.826625
281,0.96875,0.96875,0.96875,0.797537,0.797537,0.825843
282,0.970703,0.970703,0.970703,0.805175,0.804958,0.838443
283,0.973633,0.973633,0.973633,0.799229,0.799229,0.829409
284,0.958008,0.958008,0.958008,0.796332,0.796545,0.824696
285,0.960938,0.960938,0.960938,0.778406,0.778196,0.808119
286,0.973633,0.973633,0.973633,0.789173,0.789173,0.822183
287,0.963867,0.963867,0.963867,0.793192,0.79255,0.822094
288,0.96582,0.96582,0.96582,0.791762,0.79093,0.83108
289,0.970703,0.970703,0.970703,0.786536,0.786536,0.815935
290,0.96582,0.96582,0.96582,0.796855,0.796855,0.826179
291,0.975586,0.975586,0.975586,0.785182,0.785182,0.819885
292,0.980469,0.980469,0.980469,0.803549,0.803549,0.833476
293,0.974609,0.974609,0.974609,0.808721,0.808272,0.837941
294,0.972656,0.972656,0.972656,0.800921,0.800263,0.833808
295,0.966797,0.966797,0.966797,0.808515,0.808301,0.842533
296,0.962891,0.962891,0.962891,0.799168,0.797713,0.83659
297,0.97168,0.97168,0.97168,0.780999,0.780999,0.808929
298,0.970703,0.970703,0.970703,0.795901,0.795479,0.824213
299,0.977539,0.977539,0.977539,0.811281,0.811281,0.840637
300,0.961914,0.961914,0.961914,0.809121,0.809566,0.844271
301,0.967773,0.967773,0.967773,0.817903,0.818561,0.843352
302,0.969727,0.969727,0.969727,0.790917,0.790917,0.817909
303,0.958984,0.958984,0.958984,0.80659,0.80659,0.829384
304,0.967773,0.967773,0.967773,0.794192,0.794192,0.818779
305,0.97168,0.97168,0.97168,0.795249,0.795249,0.836662
306,0.97168,0.97168,0.97168,0.809152,0.809152,0.837779
307,0.964844,0.964844,0.964844,0.805461,0.805461,0.831287
308,0.967773,0.967773,0.967773,0.791728,0.791728,0.82333
309,0.967773,0.967773,0.967773,0.776378,0.776378,0.810337
310,0.96875,0.96875,0.96875,0.802711,0.802711,0.831815
311,0.97168,0.97168,0.97168,0.79418,0.79418,0.825179
312,0.975586,0.975586,0.975586,0.793901,0.793901,0.821151
313,0.96582,0.96582,0.96582,0.806295,0.806295,0.844951
314,0.973633,0.973633,0.973633,0.808576,0.808576,0.832007
315,0.970703,0.970703,0.970703,0.795313,0.795313,0.824554
316,0.964844,0.964844,0.964844,0.811228,0.811228,0.830726
317,0.96875,0.96875,0.96875,0.796055,0.796055,0.826479
318,0.964844,0.964844,0.964844,0.802198,0.802198,0.84279
319,0.963867,0.963867,0.963867,0.810235,0.810235,0.836674
320,0.957031,0.957031,0.957031,0.803981,0.803981,0.835872
321,0.978516,0.978516,0.978516,0.789564,0.789564,0.823277
322,0.962891,0.962891,0.962891,0.809471,0.809471,0.837445
323,0.955078,0.955078,0.955078,0.806836,0.806836,0.83903
324,0.959961,0.959961,0.959961,0.792336,0.792336,0.828088
325,0.963867,0.963867,0.963867,0.786926,0.786926,0.816258
326,0.969727,0.969727,0.969727,0.794987,0.794987,0.824122
327,0.962891,0.962891,0.962891,0.798269,0.798269,0.825469
328,0.977539,0.977539,0.977539,0.795551,0.795551,0.824364
329,0.96875,0.96875,0.96875,0.807258,0.807258,0.832681
330,0.97168,0.97168,0.97168,0.807167,0.807167,0.836506
331,0.963867,0.963867,0.963867,0.802744,0.802744,0.828688
332,0.96582,0.96582,0.96582,0.795152,0.795152,0.822014
333,0.964844,0.964844,0.964844,0.800217,0.800217,0.826739
334,0.958984,0.958984,0.958984,0.810966,0.810966,0.833296
335,0.96875,0.96875,0.96875,0.803917,0.803917,0.826272
336,0.969727,0.969727,0.969727,0.79491,0.79491,0.816786
337,0.978516,0.978516,0.978516,0.796032,0.796032,0.823724
338,0.964844,0.964844,0.964844,0.804472,0.804472,0.829994
339,0.967773,0.967773,0.967773,0.795012,0.795012,0.818277
340,0.97168,0.97168,0.97168,0.800589,0.800589,0.832772
341,0.967773,0.967773,0.967773,0.806009,0.806009,0.828112
342,0.949219,0.949219,0.949219,0.823643,0.823643,0.850791
343,0.969727,0.969727,0.969727,0.799027,0.799027,0.825337
344,0.958984,0.958984,0.958984,0.797206,0.797206,0.827688
345,0.966797,0.966797,0.966797,0.820311,0.820311,0.85033
346,0.970703,0.970703,0.970703,0.817073,0.817073,0.840157
347,0.967773,0.967773,0.967773,0.80549,0.80549,0.827364
348,0.970703,0.970703,0.970703,0.809193,0.809193,0.833912
349,0.96875,0.96875,0.96875,0.808929,0.808929,0.824777
350,0.960938,0.960938,0.960938,0.841404,0.841404,0.864727
351,0.959961,0.959961,0.959961,0.795178,0.795178,0.821848
352,0.97168,0.97168,0.97168,0.850854,0.850854,0.868598
353,0.958984,0.958984,0.958984,0.798669,0.798669,0.825284
354,0.96875,0.96875,0.96875,0.813625,0.813625,0.835476
355,0.972656,0.972656,0.972656,0.800443,0.800443,0.827938
356,0.96875,0.96875,0.96875,0.794949,0.794949,0.82363
357,0.966797,0.966797,0.966797,0.817111,0.817111,0.841778
358,0.966797,0.966797,0.966797,0.833599,0.833599,0.855482
359,0.973633,0.973633,0.973633,0.803744,0.803744,0.829075
360,0.970703,0.970703,0.970703,0.806395,0.806395,0.827279
361,0.967773,0.967773,0.967773,0.821145,0.821145,0.845807
362,0.969727,0.969727,0.969727,0.809644,0.809644,0.838282
363,0.969727,0.969727,0.969727,0.810668,0.810668,0.840203
364,0.960938,0.960938,0.960938,0.825777,0.825777,0.845207
365,0.967773,0.967773,0.967773,0.801281,0.801281,0.826673
366,0.963867,0.963867,0.963867,0.807467,0.807467,0.837855
367,0.970703,0.970703,0.970703,0.801333,0.801333,0.824984
368,0.958984,0.958984,0.958984,0.798658,0.798658,0.819211
369,0.970703,0.970703,0.970703,0.809253,0.809253,0.831546
370,0.964844,0.964844,0.964844,0.789485,0.789485,0.81932
371,0.964844,0.964844,0.964844,0.807907,0.807907,0.825776
372,0.96875,0.96875,0.96875,0.813775,0.813775,0.839658
373,0.96875,0.96875,0.96875,0.829168,0.829168,0.851119
374,0.964844,0.964844,0.964844,0.808038,0.808038,0.836682
375,0.962891,0.962891,0.962891,0.811567,0.811567,0.831756
376,0.964844,0.964844,0.964844,0.804142,0.804142,0.83102
377,0.961914,0.961914,0.961914,0.816656,0.816656,0.843381
378,0.96582,0.96582,0.96582,0.826825,0.826825,0.851092
379,0.972656,0.972656,0.972656,0.813366,0.813366,0.833644
380,0.975586,0.975586,0.975586,0.828881,0.828881,0.843895
381,0.96875,0.96875,0.96875,0.810069,0.810069,0.837295
382,0.976562,0.976562,0.976562,0.807603,0.807603,0.834909
383,0.972656,0.972656,0.972656,0.80686,0.80686,0.835482
384,0.96875,0.96875,0.96875,0.799707,0.799707,0.824169
385,0.962891,0.962891,0.962891,0.835081,0.835081,0.862604
386,0.959961,0.959961,0.959961,0.810647,0.810647,0.829258
387,0.964844,0.964844,0.964844,0.825098,0.825098,0.846554
388,0.962891,0.962891,0.962891,0.806602,0.806602,0.831192
389,0.973633,0.973633,0.973633,0.814226,0.814226,0.836315
390,0.974609,0.974609,0.974609,0.817537,0.817537,0.840501
391,0.955078,0.955078,0.955078,0.812844,0.812844,0.837007
392,0.96875,0.96875,0.96875,0.832107,0.832107,0.853094
393,0.963867,0.963867,0.963867,0.833757,0.833757,0.857506
394,0.967773,0.967773,0.967773,0.817035,0.817035,0.84816
395,0.96875,0.96875,0.96875,0.809664,0.809664,0.834274
396,0.967773,0.967773,0.967773,0.807523,0.807523,0.8361
397,0.974609,0.974609,0.974609,0.808925,0.808925,0.831762
398,0.967773,0.967773,0.967773,0.83009,0.83009,0.849989
399,0.97168,0.97168,0.97168,0.831478,0.831478,0.854176
400,0.959961,0.959961,0.959961,0.814194,0.814194,0.835484
401,0.967773,0.967773,0.967773,0.827432,0.827432,0.852533
402,0.961914,0.961914,0.961914,0.811479,0.811479,0.833554
403,0.96582,0.96582,0.96582,0.796088,0.796088,0.818626
404,0.976562,0.976562,0.976562,0.822204,0.822204,0.84664
405,0.962891,0.962891,0.962891,0.821712,0.821712,0.844025
406,0.972656,0.972656,0.972656,0.805104,0.805104,0.828306
407,0.967773,0.967773,0.967773,0.792597,0.792597,0.817565
408,0.969727,0.969727,0.969727,0.815801,0.815801,0.839569
409,0.967773,0.967773,0.967773,0.817102,0.817102,0.835137
410,0.974609,0.974609,0.974609,0.82333,0.82333,0.848781
411,0.963867,0.963867,0.963867,0.820742,0.820742,0.841921
412,0.981445,0.981445,0.981445,0.820418,0.820418,0.84741
413,0.966797,0.966797,0.966797,0.822305,0.822305,0.850187
414,0.963867,0.963867,0.963867,0.817209,0.817209,0.839469
415,0.964844,0.964844,0.964844,0.828523,0.828523,0.844744
416,0.960938,0.960938,0.960938,0.8163,0.8163,0.834627
417,0.96875,0.96875,0.96875,0.820546,0.820546,0.843303
418,0.970703,0.970703,0.970703,0.804999,0.804999,0.821375
419,0.963867,0.963867,0.963867,0.832218,0.832218,0.850356
420,0.977539,0.977539,0.977539,0.826856,0.826856,0.84869
421,0.954102,0.954102,0.954102,0.811216,0.811216,0.826841
422,0.974609,0.974609,0.974609,0.811201,0.811201,0.831141
423,0.956055,0.956055,0.956055,0.819538,0.819538,0.845168
424,0.955078,0.955078,0.955078,0.810744,0.810744,0.834119
425,0.962891,0.962891,0.962891,0.816504,0.816504,0.839627
426,0.966797,0.966797,0.966797,0.829827,0.829827,0.847918
427,0.966797,0.966797,0.966797,0.826623,0.826623,0.85
428,0.959961,0.959961,0.959961,0.81058,0.81058,0.828285
429,0.964844,0.964844,0.964844,0.834342,0.834342,0.852493
430,0.970703,0.970703,0.970703,0.833406,0.833406,0.848807
431,0.960938,0.960938,0.960938,0.82645,0.82645,0.844639
432,0.969727,0.969727,0.969727,0.848691,0.848691,0.868485
433,0.961914,0.961914,0.961914,0.812064,0.812064,0.830139
434,0.958008,0.958008,0.958008,0.809586,0.809586,0.839594
435,0.970703,0.970703,0.970703,0.826957,0.826957,0.853913
436,0.96875,0.96875,0.96875,0.841864,0.841864,0.861143
437,0.96582,0.96582,0.96582,0.817532,0.817532,0.836147
438,0.963867,0.963867,0.963867,0.80589,0.80589,0.823947
439,0.967773,0.967773,0.967773,0.825702,0.825702,0.850108
440,0.975586,0.975586,0.975586,0.805808,0.805808,0.830299
441,0.963867,0.963867,0.963867,0.801932,0.801932,0.823987
442,0.956055,0.956055,0.956055,0.81918,0.81918,0.840914
443,0.96582,0.96582,0.96582,0.820747,0.820747,0.837717
444,0.960938,0.960938,0.960938,0.812446,0.812446,0.835646
445,0.975586,0.975586,0.975586,0.821528,0.821528,0.839003
446,0.951172,0.951172,0.951172,0.827555,0.827555,0.848996
447,0.961914,0.961914,0.961914,0.811036,0.811036,0.830742
448,0.969727,0.969727,0.969727,0.825154,0.825154,0.841938
449,0.97168,0.97168,0.97168,0.812147,0.812147,0.829067
450,0.972656,0.972656,0.972656,0.81916,0.81916,0.844482
451,0.962891,0.962891,0.962891,0.820524,0.820524,0.839845
452,0.956055,0.956055,0.956055,0.824295,0.824295,0.843167
453,0.973633,0.973633,0.973633,0.83765,0.83765,0.855495
454,0.967773,0.967773,0.967773,0.830379,0.830379,0.849675
455,0.97168,0.97168,0.97168,0.828142,0.828142,0.846874
456,0.967773,0.967773,0.967773,0.813301,0.813301,0.841803
457,0.966797,0.966797,0.966797,0.815058,0.815058,0.840721
458,0.975586,0.975586,0.975586,0.812291,0.812291,0.838002
459,0.96582,0.96582,0.96582,0.82574,0.82574,0.839991
460,0.967773,0.967773,0.967773,0.827128,0.827128,0.846288
461,0.969727,0.969727,0.969727,0.817535,0.817535,0.837204
462,0.963867,0.963867,0.963867,0.820647,0.820647,0.843176
463,0.96582,0.96582,0.96582,0.831029,0.831029,0.847882
464,0.969727,0.969727,0.969727,0.828159,0.828159,0.840621
465,0.972656,0.972656,0.972656,0.812203,0.812203,0.825026
466,0.964844,0.964844,0.964844,0.820378,0.820378,0.838384
467,0.967773,0.967773,0.967773,0.821597,0.821597,0.837816
468,0.966797,0.966797,0.966797,0.835631,0.835631,0.84942
469,0.963867,0.963867,0.963867,0.828251,0.828251,0.849852
470,0.960938,0.960938,0.960938,0.814216,0.814216,0.838476
471,0.958984,0.958984,0.958984,0.811831,0.811831,0.829872
472,0.963867,0.963867,0.963867,0.824646,0.824646,0.846892
473,0.961914,0.961914,0.961914,0.811053,0.811053,0.827654
474,0.967773,0.967773,0.967773,0.807815,0.807815,0.82618
475,0.96582,0.96582,0.96582,0.838938,0.838938,0.856929
476,0.953125,0.953125,0.953125,0.805979,0.805979,0.824587
477,0.96875,0.96875,0.96875,0.81054,0.81054,0.828833
478,0.967773,0.967773,0.967773,0.819054,0.819054,0.840317
479,0.973633,0.973633,0.973633,0.83132,0.83132,0.850302
480,0.967773,0.967773,0.967773,0.841827,0.841827,0.869623
481,0.967773,0.967773,0.967773,0.817097,0.817097,0.841825
482,0.980469,0.980469,0.980469,0.837554,0.837554,0.856223
483,0.949219,0.949219,0.949219,0.827763,0.827763,0.845544
484,0.964844,0.964844,0.964844,0.824423,0.824423,0.843561
485,0.975586,0.975586,0.975586,0.818105,0.818105,0.837684
486,0.970703,0.970703,0.970703,0.825488,0.825488,0.84436
487,0.974609,0.974609,0.974609,0.820965,0.820965,0.837338
488,0.970703,0.970703,0.970703,0.843716,0.843716,0.860315
489,0.957031,0.957031,0.957031,0.824298,0.824298,0.848939
490,0.969727,0.969727,0.969727,0.82213,0.82213,0.842427
491,0.981445,0.981445,0.981445,0.833871,0.833871,0.854717
492,0.962891,0.962891,0.962891,0.806766,0.806766,0.823249
493,0.973633,0.973633,0.973633,0.813473,0.813473,0.836495
494,0.969727,0.969727,0.969727,0.835566,0.835566,0.854581
495,0.962891,0.962891,0.962891,0.82957,0.82957,0.842991
496,0.963867,0.963867,0.963867,0.820191,0.820191,0.834922
497,0.967773,0.967773,0.967773,0.813325,0.813325,0.833874
498,0.962891,0.962891,0.962891,0.828925,0.828925,0.848222
499,0.967773,0.967773,0.967773,0.831847,0.831847,0.84862


==> cache-rate-7-2.csv <==
idx,ds-hr-0.01,ds-hr-0.05,ds-lat-0.01-ms,ds-lat-0.01,ds-lat-0.05-ms,ds-lat-0.05,hr-syn,lat-syn-ms,lat-syn
1025,0.645822,0.645822,0.001207,1.207,0.00125,1.25,0.765746,0.000975,0.975
1033,0.647286,0.647286,0.001212,1.212,0.001125,1.125,0.766942,0.000971,0.971
1041,0.654426,0.654426,0.001242,1.242,0.001201,1.201,0.773502,0.001017,1.017
1049,0.655879,0.655879,0.001217,1.217,0.001199,1.199,0.772117,0.001013,1.013
1057,0.646898,0.646898,0.001305,1.305,0.001239,1.239,0.770339,0.000969,0.969
1065,0.652233,0.652233,0.001288,1.288,0.001177,1.177,0.767537,0.001042,1.042
1073,0.651243,0.651243,0.001206,1.206,0.001462,1.462,0.771251,0.001022,1.022
1081,0.653834,0.653834,0.001186,1.186,0.001236,1.236,0.77323,0.000994,0.994
1089,0.653333,0.653333,0.001186,1.186,0.001222,1.222,0.767823,0.001005,1.005
1097,0.64607,0.64607,0.001221,1.221,0.001233,1.233,0.773953,0.000977,0.977
1105,0.658053,0.658053,0.00117,1.17,0.001173,1.173,0.773024,0.001015,1.015
1113,0.647258,0.647258,0.001203,1.203,0.00121,1.21,0.773157,0.001029,1.029
1121,0.656278,0.656278,0.001181,1.181,0.001187,1.187,0.774637,0.00097,0.97
1129,0.656313,0.656313,0.001187,1.187,0.001194,1.194,0.773025,0.000956,0.956
1137,0.662087,0.662087,0.001159,1.159,0.001278,1.278,0.774025,0.001059,1.059
1145,0.657279,0.657279,0.00121,1.21,0.001156,1.156,0.775099,0.000972,0.972
1153,0.644563,0.644563,0.001169,1.169,0.001217,1.217,0.77888,0.000941,0.941
1161,0.654475,0.654475,0.001204,1.204,0.001246,1.246,0.767643,0.001054,1.054
1169,0.658787,0.658787,0.00116,1.16,0.001246,1.246,0.772876,0.000933,0.933
1177,0.657922,0.657922,0.00116,1.16,0.001256,1.256,0.769837,0.000977,0.977
1185,0.660244,0.660244,0.001215,1.215,0.001309,1.309,0.771551,0.00099,0.99
1193,0.662116,0.662116,0.001169,1.169,0.001173,1.173,0.771048,0.000995,0.995
1201,0.663719,0.663719,0.001115,1.115,0.001228,1.228,0.7756,0.000971,0.971
1209,0.654675,0.654675,0.001159,1.159,0.001213,1.213,0.772659,0.000978,0.978
1217,0.66038,0.66038,0.001203,1.203,0.001181,1.181,0.775488,0.000999,0.999
1225,0.662354,0.662354,0.001347,1.347,0.001251,1.251,0.779891,0.000965,0.965
1233,0.658346,0.658346,0.001218,1.218,0.001217,1.217,0.781873,0.001057,1.057
1241,0.662119,0.662119,0.001183,1.183,0.001247,1.247,0.774188,0.000947,0.947
1249,0.660183,0.660183,0.001165,1.165,0.001223,1.223,0.777722,0.001024,1.024
1257,0.657938,0.657938,0.001172,1.172,0.001242,1.242,0.776937,0.001019,1.019
1265,0.65974,0.65974,0.001139,1.139,0.001206,1.206,0.777927,0.001016,1.016
1273,0.657113,0.657113,0.001213,1.213,0.001197,1.197,0.783831,0.000965,0.965
1281,0.662912,0.662912,0.001201,1.201,0.001221,1.221,0.776828,0.000928,0.928
1289,0.663617,0.663617,0.00113,1.13,0.001217,1.217,0.775703,0.001001,1.001
1297,0.661976,0.661976,0.001171,1.171,0.001189,1.189,0.776141,0.001038,1.038
1305,0.661411,0.661411,0.001221,1.221,0.001174,1.174,0.776493,0.00095,0.95
1313,0.663583,0.663583,0.001266,1.266,0.001171,1.171,0.77418,0.000969,0.969
1321,0.663673,0.663673,0.001163,1.163,0.001212,1.212,0.778966,0.001005,1.005
1329,0.661555,0.661555,0.001214,1.214,0.001118,1.118,0.776813,0.00103,1.03
1337,0.670172,0.670172,0.001142,1.142,0.001183,1.183,0.782715,0.000983,0.983
1345,0.661911,0.661911,0.001214,1.214,0.001136,1.136,0.777239,0.001002,1.002
1353,0.661727,0.661727,0.001226,1.226,0.001182,1.182,0.777879,0.001038,1.038
1361,0.65939,0.65939,0.001182,1.182,0.001206,1.206,0.776175,0.000981,0.981
1369,0.664279,0.664279,0.001121,1.121,0.001324,1.324,0.777022,0.001,1
1377,0.665815,0.665815,0.00116,1.16,0.001231,1.231,0.784496,0.000966,0.966
1385,0.674466,0.674466,0.00114,1.14,0.001218,1.218,0.788595,0.001023,1.023
1393,0.658281,0.658281,0.001226,1.226,0.001199,1.199,0.783178,0.001002,1.002
1401,0.668619,0.668619,0.001195,1.195,0.001215,1.215,0.790138,0.000982,0.982
1409,0.669088,0.669088,0.001148,1.148,0.001215,1.215,0.786813,0.000974,0.974
1417,0.664274,0.664274,0.001203,1.203,0.001192,1.192,0.787759,0.000976,0.976
1425,0.666292,0.666292,0.001176,1.176,0.001355,1.355,0.785572,0.000994,0.994
1433,0.666088,0.666088,0.001219,1.219,0.001192,1.192,0.778335,0.001008,1.008
1441,0.665308,0.665308,0.001193,1.193,0.001209,1.209,0.786783,0.000974,0.974
1449,0.673471,0.673471,0.001306,1.306,0.001182,1.182,0.781868,0.00098,0.98
1457,0.668045,0.668045,0.001185,1.185,0.001193,1.193,0.787899,0.000979,0.979
1465,0.671184,0.671184,0.001374,1.374,0.001133,1.133,0.786627,0.000967,0.967
1473,0.666792,0.666792,0.001207,1.207,0.00117,1.17,0.791434,0.000973,0.973
1481,0.669314,0.669314,0.001425,1.425,0.001179,1.179,0.790606,0.000956,0.956
1489,0.665943,0.665943,0.00122,1.22,0.001237,1.237,0.782082,0.000988,0.988
1497,0.673928,0.673928,0.001211,1.211,0.00117,1.17,0.782453,0.000926,0.926
1505,0.662804,0.662804,0.001203,1.203,0.001241,1.241,0.787449,0.000917,0.917
1513,0.666892,0.666892,0.001247,1.247,0.001222,1.222,0.791258,0.000904,0.904
1521,0.671,0.671,0.001199,1.199,0.001187,1.187,0.785325,0.000905,0.905
1529,0.665294,0.665294,0.001206,1.206,0.001191,1.191,0.786852,0.000937,0.937
1537,0.670827,0.670827,0.001179,1.179,0.001184,1.184,0.789034,0.000929,0.929
1545,0.670903,0.670903,0.001205,1.205,0.001213,1.213,0.787817,0.00097,0.97
1553,0.66781,0.66781,0.001233,1.233,0.001218,1.218,0.78741,0.000969,0.969
1561,0.668237,0.668237,0.001188,1.188,0.001179,1.179,0.786004,0.000971,0.971
1569,0.67408,0.67408,0.001175,1.175,0.001207,1.207,0.783716,0.000987,0.987
1577,0.66161,0.66161,0.001235,1.235,0.001243,1.243,0.784188,0.000959,0.959
1585,0.677431,0.677431,0.001106,1.106,0.001209,1.209,0.794824,0.000971,0.971
1593,0.669117,0.669117,0.001122,1.122,0.001144,1.144,0.795443,0.000881,0.881
1601,0.668663,0.668663,0.001166,1.166,0.001264,1.264,0.787614,0.000916,0.916
1609,0.671876,0.671876,0.001137,1.137,0.001201,1.201,0.787199,0.000973,0.973
1617,0.672411,0.672411,0.001103,1.103,0.001207,1.207,0.788802,0.000918,0.918
1625,0.667622,0.667622,0.001152,1.152,0.001239,1.239,0.792737,0.000944,0.944
1633,0.671205,0.671205,0.001185,1.185,0.001184,1.184,0.791468,0.000923,0.923
1641,0.669046,0.669046,0.001248,1.248,0.001233,1.233,0.79317,0.000969,0.969
1649,0.67572,0.67572,0.001218,1.218,0.001217,1.217,0.789491,0.000939,0.939
1657,0.678368,0.678368,0.001209,1.209,0.001071,1.071,0.791229,0.00092,0.92
1665,0.674073,0.674073,0.001202,1.202,0.001236,1.236,0.789837,0.00096,0.96
1673,0.674682,0.674682,0.00118,1.18,0.001158,1.158,0.789108,0.000954,0.954
1681,0.674843,0.674843,0.0012,1.2,0.001204,1.204,0.794115,0.000944,0.944
1689,0.672549,0.672549,0.001197,1.197,0.001215,1.215,0.783373,0.001012,1.012
1697,0.675079,0.675079,0.001229,1.229,0.001207,1.207,0.791015,0.000955,0.955
1705,0.671701,0.671701,0.001139,1.139,0.001201,1.201,0.794506,0.000944,0.944
1713,0.672107,0.672107,0.001162,1.162,0.001219,1.219,0.796122,0.000967,0.967
1721,0.670088,0.670088,0.001287,1.287,0.001188,1.188,0.792699,0.000979,0.979
1729,0.670773,0.670773,0.001152,1.152,0.001163,1.163,0.794378,0.000953,0.953
1737,0.677623,0.677623,0.001179,1.179,0.001194,1.194,0.794499,0.000963,0.963
1745,0.66902,0.66902,0.001182,1.182,0.001129,1.129,0.793454,0.000991,0.991
1753,0.677525,0.677525,0.001127,1.127,0.00113,1.13,0.793969,0.000972,0.972
1761,0.680886,0.680886,0.001164,1.164,0.001204,1.204,0.793372,0.000899,0.899
1769,0.685396,0.685396,0.001135,1.135,0.001271,1.271,0.798687,0.000946,0.946
1777,0.66978,0.66978,0.001165,1.165,0.001222,1.222,0.795272,0.000906,0.906
1785,0.678957,0.678957,0.001161,1.161,0.001194,1.194,0.794305,0.000937,0.937
1793,0.679237,0.679237,0.001192,1.192,0.001163,1.163,0.792388,0.0009,0.9
1801,0.679958,0.679958,0.001138,1.138,0.001198,1.198,0.796268,0.000939,0.939
1809,0.679871,0.679871,0.001159,1.159,0.001156,1.156,0.797401,0.000884,0.884
1817,0.667871,0.667871,0.001242,1.242,0.001184,1.184,0.797419,0.000895,0.895
1825,0.675922,0.675997,0.001125,1.125,0.001244,1.244,0.800502,0.000902,0.902
1833,0.68097,0.68097,0.001198,1.198,0.001255,1.255,0.793955,0.000906,0.906
1841,0.682451,0.682451,0.001149,1.149,0.001203,1.203,0.80025,0.000907,0.907
1849,0.686675,0.686675,0.00114,1.14,0.001159,1.159,0.798397,0.000973,0.973
1857,0.670918,0.670918,0.001225,1.225,0.001142,1.142,0.79403,0.000974,0.974
1865,0.680598,0.680598,0.001119,1.119,0.001163,1.163,0.799224,0.000942,0.942
1873,0.679708,0.679708,0.001135,1.135,0.001217,1.217,0.800402,0.000958,0.958
1881,0.676836,0.676836,0.00116,1.16,0.001177,1.177,0.795678,0.000965,0.965
1889,0.680776,0.680776,0.001169,1.169,0.00121,1.21,0.798151,0.001014,1.014
1897,0.676265,0.676265,0.00116,1.16,0.001184,1.184,0.798108,0.00095,0.95
1905,0.679548,0.679548,0.001172,1.172,0.001218,1.218,0.799616,0.000918,0.918
1913,0.677646,0.677646,0.0012,1.2,0.001169,1.169,0.802113,0.000922,0.922
1921,0.683698,0.683698,0.001216,1.216,0.001187,1.187,0.803915,0.000942,0.942
1929,0.684246,0.684246,0.001159,1.159,0.00123,1.23,0.797078,0.000948,0.948
1937,0.682912,0.682912,0.0011,1.1,0.001225,1.225,0.796278,0.000952,0.952
1945,0.67756,0.67756,0.00114,1.14,0.001245,1.245,0.8016,0.001021,1.021
1953,0.683212,0.683212,0.001136,1.136,0.00119,1.19,0.799437,0.000948,0.948
1961,0.67975,0.67975,0.001124,1.124,0.001226,1.226,0.801176,0.000936,0.936
1969,0.669271,0.669346,0.001209,1.209,0.001196,1.196,0.805351,0.000957,0.957
1977,0.682376,0.682451,0.001252,1.252,0.001169,1.169,0.799496,0.000961,0.961
1985,0.679092,0.679092,0.001191,1.191,0.001121,1.121,0.802625,0.000901,0.901
1993,0.677869,0.677869,0.00113,1.13,0.001172,1.172,0.801959,0.000888,0.888
2001,0.683239,0.683239,0.001126,1.126,0.001176,1.176,0.798676,0.000901,0.901
2009,0.684568,0.684568,0.001131,1.131,0.001206,1.206,0.801287,0.000894,0.894
2017,0.683249,0.683398,0.001199,1.199,0.001207,1.207,0.801457,0.000895,0.895
2025,0.683691,0.683691,0.001148,1.148,0.001197,1.197,0.802523,0.000941,0.941
2033,0.6844,0.6844,0.001151,1.151,0.001202,1.202,0.80741,0.001147,1.147
2041,0.685918,0.685918,0.001198,1.198,0.001176,1.176,0.805853,0.001018,1.018
2049,0.685457,0.685533,0.001186,1.186,0.001115,1.115,0.807116,0.000938,0.938
2057,0.682621,0.682696,0.001147,1.147,0.001224,1.224,0.807044,0.000915,0.915
2065,0.686199,0.686275,0.001143,1.143,0.001178,1.178,0.800335,0.00091,0.91
2073,0.679676,0.679676,0.001222,1.222,0.001155,1.155,0.797127,0.00094,0.94
2081,0.68372,0.683795,0.001172,1.172,0.001207,1.207,0.796458,0.00094,0.94
2089,0.681263,0.681263,0.001197,1.197,0.001183,1.183,0.797865,0.000914,0.914
2097,0.686199,0.68635,0.001174,1.174,0.001211,1.211,0.807204,0.000917,0.917
2105,0.683696,0.683772,0.00118,1.18,0.001184,1.184,0.810012,0.000927,0.927
2113,0.687697,0.687772,0.001199,1.199,0.001095,1.095,0.801051,0.00095,0.95
2121,0.682318,0.682318,0.00122,1.22,0.001132,1.132,0.799552,0.000906,0.906
2129,0.681377,0.681526,0.001237,1.237,0.001252,1.252,0.806374,0.00092,0.92
2137,0.688574,0.688649,0.00118,1.18,0.001149,1.149,0.807461,0.000899,0.899
2145,0.682318,0.682393,0.001141,1.141,0.001179,1.179,0.80677,0.000915,0.915
2153,0.686479,0.686629,0.001273,1.273,0.00127,1.27,0.804882,0.000872,0.872
2161,0.688787,0.688787,0.00114,1.14,0.001106,1.106,0.803764,0.000935,0.935
2169,0.688475,0.68855,0.001147,1.147,0.001172,1.172,0.803359,0.000948,0.948
2177,0.69094,0.69094,0.001201,1.201,0.001184,1.184,0.800665,0.000947,0.947
2185,0.682747,0.682897,0.001167,1.167,0.001168,1.168,0.803884,0.000951,0.951
2193,0.683255,0.683255,0.001135,1.135,0.001225,1.225,0.808075,0.000883,0.883
2201,0.684077,0.684301,0.001202,1.202,0.001145,1.145,0.805399,0.00093,0.93
2209,0.681788,0.681788,0.001198,1.198,0.00117,1.17,0.80236,0.000933,0.933
2217,0.686232,0.686307,0.001137,1.137,0.001166,1.166,0.808326,0.000952,0.952
2225,0.68078,0.680854,0.001205,1.205,0.001188,1.188,0.809664,0.000994,0.994
2233,0.681655,0.681655,0.001164,1.164,0.001191,1.191,0.806726,0.000871,0.871
2241,0.683912,0.684063,0.00117,1.17,0.001137,1.137,0.807128,0.000937,0.937
2249,0.686201,0.686351,0.001145,1.145,0.001136,1.136,0.804426,0.00097,0.97
2257,0.683887,0.683963,0.001162,1.162,0.00116,1.16,0.802072,0.000925,0.925
2265,0.686819,0.68697,0.00116,1.16,0.001151,1.151,0.809575,0.000911,0.911
2273,0.681465,0.681539,0.001196,1.196,0.001397,1.397,0.804315,0.000898,0.898
2281,0.68618,0.686406,0.001214,1.214,0.001224,1.224,0.801939,0.001023,1.023
2289,0.688645,0.688944,0.00122,1.22,0.001108,1.108,0.808333,0.00094,0.94
2297,0.690763,0.690763,0.001141,1.141,0.001146,1.146,0.814075,0.000902,0.902
2305,0.683672,0.683824,0.001143,1.143,0.00119,1.19,0.810554,0.000941,0.941
2313,0.69387,0.69417,0.001212,1.212,0.001105,1.105,0.809599,0.000942,0.942
2321,0.681495,0.681794,0.001216,1.216,0.001197,1.197,0.803179,0.000899,0.899
2329,0.690533,0.690832,0.001149,1.149,0.001133,1.133,0.804708,0.000959,0.959
2337,0.688253,0.688479,0.001153,1.153,0.001253,1.253,0.807128,0.000936,0.936
2345,0.686979,0.68743,0.001147,1.147,0.001191,1.191,0.812273,0.000953,0.953
2353,0.693155,0.693379,0.001131,1.131,0.001239,1.239,0.804689,0.000971,0.971
2361,0.691141,0.691292,0.001186,1.186,0.001158,1.158,0.811105,0.000892,0.892
2369,0.693435,0.693586,0.001164,1.164,0.00119,1.19,0.816746,0.000915,0.915
2377,0.690958,0.691481,0.001104,1.104,0.001158,1.158,0.802651,0.000905,0.905
2385,0.685834,0.686285,0.001164,1.164,0.001213,1.213,0.811348,0.000914,0.914
2393,0.691145,0.691369,0.001148,1.148,0.001175,1.175,0.811814,0.000927,0.927
2401,0.686303,0.686532,0.001165,1.165,0.001192,1.192,0.80922,0.000934,0.934
2409,0.696067,0.69652,0.001119,1.119,0.001138,1.138,0.808654,0.000911,0.911
2417,0.686273,0.686649,0.001278,1.278,0.001213,1.213,0.813316,0.000887,0.887
2425,0.697581,0.697879,0.001171,1.171,0.001139,1.139,0.817337,0.00094,0.94
2433,0.693035,0.693636,0.001132,1.132,0.001181,1.181,0.80328,0.00093,0.93
2441,0.689021,0.689697,0.001211,1.211,0.001156,1.156,0.80844,0.000903,0.903
2449,0.692441,0.692891,0.001132,1.132,0.001207,1.207,0.807586,0.000929,0.929
2457,0.689575,0.68995,0.00114,1.14,0.001169,1.169,0.810484,0.000899,0.899
2465,0.692112,0.69301,0.001269,1.269,0.001472,1.472,0.815002,0.000953,0.953
2473,0.687196,0.687795,0.001196,1.196,0.001116,1.116,0.81208,0.000897,0.897
2481,0.69267,0.694091,0.001221,1.221,0.001183,1.183,0.809695,0.000904,0.904
2489,0.691566,0.692018,0.001154,1.154,0.001133,1.133,0.809599,0.000914,0.914
2497,0.695112,0.695564,0.001202,1.202,0.001184,1.184,0.811783,0.00086,0.86
2505,0.694388,0.695141,0.001145,1.145,0.001165,1.165,0.807245,0.000913,0.913
2513,0.692187,0.692786,0.001164,1.164,0.001187,1.187,0.809112,0.000936,0.936
2521,0.690995,0.691822,0.00121,1.21,0.001163,1.163,0.810782,0.001141,1.141
2529,0.690879,0.691556,0.001112,1.112,0.001224,1.224,0.814423,0.000968,0.968
2537,0.693442,0.694495,0.001151,1.151,0.001086,1.086,0.815789,0.000894,0.894
2545,0.693767,0.694896,0.001141,1.141,0.001168,1.168,0.810214,0.00083,0.83
2553,0.693392,0.694362,0.001147,1.147,0.001178,1.178,0.813614,0.000962,0.962
2561,0.686241,0.687293,0.001182,1.182,0.001173,1.173,0.816956,0.0009,0.9
2569,0.699326,0.700083,0.00115,1.15,0.001164,1.164,0.812148,0.000818,0.818
2577,0.695803,0.696786,0.001168,1.168,0.001188,1.188,0.818918,0.000857,0.857
2585,0.695892,0.697309,0.001171,1.171,0.001094,1.094,0.816287,0.000899,0.899
2593,0.695642,0.697072,0.001194,1.194,0.001158,1.158,0.817234,0.000856,0.856
2601,0.697595,0.698857,0.001192,1.192,0.0012,1.2,0.81621,0.000919,0.919
2609,0.690795,0.691615,0.001168,1.168,0.001184,1.184,0.820478,0.000851,0.851
2617,0.693891,0.695239,0.001153,1.153,0.001185,1.185,0.815915,0.000897,0.897
2625,0.694091,0.695206,0.001214,1.214,0.001179,1.179,0.818743,0.000843,0.843
2633,0.685654,0.687003,0.001183,1.183,0.001226,1.226,0.811185,0.00091,0.91
2641,0.691404,0.692227,0.001199,1.199,0.001132,1.132,0.81728,0.00087,0.87
2649,0.690467,0.69175,0.00118,1.18,0.001189,1.189,0.813814,0.000893,0.893
2657,0.697118,0.697943,0.001145,1.145,0.001057,1.057,0.8179,0.000958,0.958
2665,0.69255,0.693523,0.001178,1.178,0.001081,1.081,0.817114,0.000858,0.858
2673,0.692845,0.694121,0.001145,1.145,0.001136,1.136,0.81545,0.000894,0.894
2681,0.695098,0.69638,0.001188,1.188,0.001209,1.209,0.817241,0.00099,0.99
2689,0.685295,0.686943,0.00121,1.21,0.001127,1.127,0.812179,0.000904,0.904
2697,0.69943,0.70108,0.001173,1.173,0.001148,1.148,0.818044,0.000864,0.864
2705,0.697266,0.699008,0.001192,1.192,0.001164,1.164,0.812814,0.0009,0.9
2713,0.692302,0.693585,0.001197,1.197,0.001165,1.165,0.821283,0.000904,0.904
2721,0.697603,0.699551,0.001143,1.143,0.001149,1.149,0.818393,0.000884,0.884
2729,0.696293,0.698173,0.001149,1.149,0.001182,1.182,0.81169,0.00089,0.89
2737,0.687749,0.68918,0.001202,1.202,0.001135,1.135,0.815954,0.000895,0.895
2745,0.692142,0.693779,0.001197,1.197,0.001206,1.206,0.815076,0.000949,0.949
2753,0.694563,0.696813,0.001158,1.158,0.001185,1.185,0.817817,0.000989,0.989
2761,0.698354,0.699632,0.00113,1.13,0.00126,1.26,0.816027,0.000889,0.889
2769,0.69531,0.69781,0.001147,1.147,0.001204,1.204,0.815856,0.000907,0.907
2777,0.695505,0.697606,0.001153,1.153,0.00116,1.16,0.818616,0.000873,0.873
2785,0.690971,0.692984,0.001157,1.157,0.001182,1.182,0.818045,0.000901,0.901
2793,0.69483,0.696931,0.001135,1.135,0.001183,1.183,0.820098,0.000894,0.894
2801,0.69379,0.696132,0.001203,1.203,0.001173,1.173,0.814366,0.000909,0.909
2809,0.699886,0.701785,0.001153,1.153,0.001115,1.115,0.819794,0.000916,0.916
2817,0.690984,0.692712,0.001169,1.169,0.001168,1.168,0.818326,0.000848,0.848
2825,0.696295,0.698685,0.001186,1.186,0.001163,1.163,0.825469,0.000909,0.909
2833,0.686834,0.689934,0.001138,1.138,0.001109,1.109,0.818083,0.000931,0.931
2841,0.69691,0.699397,0.001162,1.162,0.001197,1.197,0.820991,0.000908,0.908
2849,0.699112,0.701351,0.001157,1.157,0.001186,1.186,0.821835,0.000874,0.874
2857,0.692279,0.694594,0.001148,1.148,0.001137,1.137,0.819843,0.000912,0.912
2865,0.690556,0.693552,0.001161,1.161,0.001214,1.214,0.823252,0.000946,0.946
2873,0.691991,0.694609,0.001173,1.173,0.0011,1.1,0.825208,0.000837,0.837
2881,0.696956,0.699873,0.0012,1.2,0.001228,1.228,0.814627,0.000893,0.893
2889,0.698472,0.701393,0.00113,1.13,0.001124,1.124,0.820655,0.000876,0.876
2897,0.695184,0.698175,0.00115,1.15,0.001197,1.197,0.819995,0.00087,0.87
2905,0.689456,0.693208,0.001186,1.186,0.001115,1.115,0.817803,0.000875,0.875
2913,0.696963,0.700136,0.001103,1.103,0.001063,1.063,0.821801,0.00085,0.85
2921,0.692775,0.695998,0.001143,1.143,0.001141,1.141,0.819103,0.000919,0.919
2929,0.694025,0.697834,0.001217,1.217,0.001232,1.232,0.816299,0.000899,0.899
2937,0.697312,0.700756,0.00115,1.15,0.00117,1.17,0.822609,0.000881,0.881
2945,0.696677,0.700718,0.001151,1.151,0.001137,1.137,0.819369,0.00089,0.89
2953,0.693971,0.697636,0.001157,1.157,0.001153,1.153,0.822637,0.000877,0.877
2961,0.698383,0.702294,0.001296,1.296,0.001146,1.146,0.821088,0.000876,0.876
2969,0.697702,0.700388,0.001202,1.202,0.001133,1.133,0.823205,0.000866,0.866
2977,0.699142,0.702275,0.001183,1.183,0.001137,1.137,0.818477,0.000855,0.855
2985,0.695895,0.699517,0.001169,1.169,0.001079,1.079,0.816402,0.000934,0.934
2993,0.692405,0.695461,0.001134,1.134,0.001257,1.257,0.819061,0.000909,0.909
3001,0.695692,0.699395,0.001142,1.142,0.001214,1.214,0.829668,0.000842,0.842
3009,0.695915,0.699237,0.001156,1.156,0.001155,1.155,0.825186,0.000845,0.845
3017,0.703419,0.706815,0.001118,1.118,0.0012,1.2,0.81825,0.000861,0.861
3025,0.694048,0.698586,0.001197,1.197,0.001217,1.217,0.819509,0.000894,0.894
3033,0.701645,0.705944,0.001123,1.123,0.001197,1.197,0.826489,0.000857,0.857
3041,0.696108,0.699525,0.001183,1.183,0.001192,1.192,0.820123,0.000889,0.889
3049,0.692354,0.696207,0.00113,1.13,0.001101,1.101,0.823682,0.000903,0.903
3057,0.69562,0.700503,0.001155,1.155,0.001084,1.084,0.823393,0.000859,0.859
3065,0.692936,0.697805,0.001167,1.167,0.001137,1.137,0.818754,0.000921,0.921
3073,0.698051,0.701724,0.001125,1.125,0.001196,1.196,0.82125,0.000864,0.864
3081,0.695318,0.700219,0.001111,1.111,0.001209,1.209,0.818318,0.000923,0.923
3089,0.693816,0.698458,0.001117,1.117,0.001075,1.075,0.823071,0.000911,0.911
3097,0.687411,0.691615,0.001153,1.153,0.00118,1.18,0.820861,0.000911,0.911
3105,0.694407,0.698594,0.001182,1.182,0.001108,1.108,0.823387,0.000885,0.885
3113,0.698254,0.702961,0.001158,1.158,0.001119,1.119,0.818904,0.000881,0.881
3121,0.68688,0.692698,0.001206,1.206,0.001199,1.199,0.819199,0.000887,0.887
3129,0.68999,0.695626,0.001142,1.142,0.001102,1.102,0.820796,0.000877,0.877
3137,0.69781,0.703359,0.001153,1.153,0.001102,1.102,0.825378,0.000925,0.925
3145,0.69459,0.699073,0.001145,1.145,0.001188,1.188,0.82656,0.000957,0.957
3153,0.694986,0.700291,0.001148,1.148,0.001167,1.167,0.823691,0.000914,0.914
3161,0.699491,0.704355,0.001139,1.139,0.001179,1.179,0.82072,0.000856,0.856
3169,0.699767,0.705258,0.001165,1.165,0.001137,1.137,0.824308,0.000859,0.859
3177,0.693642,0.698779,0.001161,1.161,0.001145,1.145,0.82866,0.000873,0.873
3185,0.694941,0.70027,0.001131,1.131,0.001129,1.129,0.822587,0.000902,0.902
3193,0.696115,0.701103,0.001149,1.149,0.001188,1.188,0.826585,0.000856,0.856
3201,0.699932,0.706051,0.001151,1.151,0.001174,1.174,0.822479,0.00093,0.93
3209,0.692447,0.698483,0.001142,1.142,0.001158,1.158,0.825847,0.000826,0.826
3217,0.696492,0.701471,0.00121,1.21,0.001193,1.193,0.823975,0.000923,0.923
3225,0.699668,0.705093,0.001123,1.123,0.001184,1.184,0.828521,0.000898,0.898
3233,0.696748,0.702804,0.001218,1.218,0.001086,1.086,0.824622,0.000933,0.933
3241,0.701481,0.709038,0.001162,1.162,0.001095,1.095,0.829601,0.00088,0.88
3249,0.697574,0.703639,0.001119,1.119,0.001217,1.217,0.823638,0.000864,0.864
3257,0.698613,0.704912,0.001143,1.143,0.001134,1.134,0.826599,0.000864,0.864
3265,0.693584,0.699795,0.001174,1.174,0.001097,1.097,0.824904,0.000858,0.858
3273,0.709058,0.716482,0.001086,1.086,0.001088,1.088,0.827479,0.000977,0.977
3281,0.700301,0.707062,0.001198,1.198,0.001122,1.122,0.832083,0.000907,0.907
3289,0.699202,0.705739,0.001155,1.155,0.001102,1.102,0.826289,0.000861,0.861
3297,0.701814,0.709297,0.001089,1.089,0.001078,1.078,0.831149,0.00092,0.92
3305,0.69662,0.703561,0.001128,1.128,0.001077,1.077,0.830597,0.000893,0.893
3313,0.698355,0.706015,0.001126,1.126,0.001187,1.187,0.819924,0.000898,0.898
3321,0.70531,0.71192,0.001129,1.129,0.001148,1.148,0.829937,0.000987,0.987
3329,0.697868,0.705353,0.001126,1.126,0.001197,1.197,0.82314,0.000906,0.906
3337,0.698798,0.705785,0.001244,1.244,0.001178,1.178,0.824738,0.00085,0.85
3345,0.703503,0.711322,0.001117,1.117,0.001093,1.093,0.829052,0.000897,0.897
3353,0.699648,0.706983,0.001156,1.156,0.001094,1.094,0.835531,0.000833,0.833
3361,0.695399,0.702803,0.001187,1.187,0.001134,1.134,0.826514,0.00087,0.87
3369,0.70079,0.708393,0.001115,1.115,0.001111,1.111,0.820141,0.000909,0.909
3377,0.695462,0.704116,0.001137,1.137,0.001141,1.141,0.826962,0.000894,0.894
3385,0.694932,0.702799,0.001164,1.164,0.001181,1.181,0.825869,0.000873,0.873
3393,0.693668,0.702433,0.001138,1.138,0.001105,1.105,0.831299,0.000832,0.832
3401,0.696166,0.705509,0.001128,1.128,0.001106,1.106,0.824271,0.000875,0.875
3409,0.700666,0.708535,0.001138,1.138,0.001126,1.126,0.824293,0.0009,0.9
3417,0.689433,0.698345,0.001179,1.179,0.001151,1.151,0.826682,0.000897,0.897
3425,0.693955,0.701895,0.001128,1.128,0.001105,1.105,0.828141,0.000909,0.909
3433,0.696451,0.705079,0.001131,1.131,0.001133,1.133,0.827203,0.000898,0.898
3441,0.698086,0.707467,0.001136,1.136,0.001197,1.197,0.828571,0.000886,0.886
3449,0.69196,0.699721,0.001163,1.163,0.001182,1.182,0.824389,0.000915,0.915
3457,0.694727,0.704005,0.00121,1.21,0.001106,1.106,0.827757,0.000861,0.861
3465,0.704262,0.712442,0.001159,1.159,0.001105,1.105,0.824694,0.00093,0.93
3473,0.694095,0.703031,0.001211,1.211,0.001155,1.155,0.828454,0.000865,0.865
3481,0.691714,0.701603,0.001136,1.136,0.001129,1.129,0.827612,0.000866,0.866
3489,0.697511,0.70506,0.001181,1.181,0.001103,1.103,0.834481,0.000791,0.791
3497,0.70012,0.709128,0.001107,1.107,0.001153,1.153,0.830921,0.00084,0.84
3505,0.696019,0.706849,0.001197,1.197,0.001195,1.195,0.832003,0.000855,0.855
3513,0.701518,0.710508,0.001115,1.115,0.00113,1.13,0.825325,0.000874,0.874
3521,0.697047,0.707712,0.00114,1.14,0.001215,1.215,0.831842,0.000861,0.861
3529,0.697932,0.7091,0.001119,1.119,0.001136,1.136,0.828194,0.000905,0.905
3537,0.695509,0.7047,0.001165,1.165,0.001176,1.176,0.829337,0.000912,0.912
3545,0.693432,0.704615,0.00114,1.14,0.001171,1.171,0.831466,0.000841,0.841
3553,0.697828,0.707715,0.001166,1.166,0.00108,1.08,0.82968,0.002651,2.651
3561,0.696172,0.707002,0.00117,1.17,0.001104,1.104,0.828629,0.000864,0.864
3569,0.698579,0.708901,0.001144,1.144,0.001199,1.199,0.828619,0.000829,0.829
3577,0.699177,0.710546,0.001141,1.141,0.001062,1.062,0.831732,0.000861,0.861
3585,0.694541,0.705144,0.001179,1.179,0.001147,1.147,0.824825,0.000939,0.939
3593,0.697145,0.709692,0.001121,1.121,0.001115,1.115,0.829071,0.000878,0.878
3601,0.69163,0.702695,0.001188,1.188,0.00111,1.11,0.835891,0.000908,0.908
3609,0.697757,0.708632,0.001149,1.149,0.001143,1.143,0.832826,0.000882,0.882
3617,0.699191,0.710007,0.001203,1.203,0.001142,1.142,0.82613,0.00093,0.93
3625,0.699302,0.709506,0.001141,1.141,0.001127,1.127,0.832363,0.000879,0.879
3633,0.695034,0.705953,0.001213,1.213,0.001162,1.162,0.832632,0.000839,0.839
3641,0.694828,0.705528,0.001177,1.177,0.001188,1.188,0.828647,0.000894,0.894
3649,0.693545,0.705118,0.001125,1.125,0.001079,1.079,0.828083,0.000881,0.881
3657,0.700787,0.713611,0.001128,1.128,0.00108,1.08,0.828039,0.000887,0.887
3665,0.698947,0.709848,0.001146,1.146,0.00114,1.14,0.831663,0.0009,0.9
3673,0.696572,0.707449,0.001133,1.133,0.001115,1.115,0.828027,0.000863,0.863
3681,0.691964,0.704147,0.001169,1.169,0.001146,1.146,0.83198,0.000851,0.851
3689,0.702065,0.711754,0.001139,1.139,0.0011,1.1,0.828324,0.000844,0.844
3697,0.697259,0.708854,0.001183,1.183,0.001077,1.077,0.831133,0.000898,0.898
3705,0.700872,0.714733,0.001242,1.242,0.001077,1.077,0.828012,0.00091,0.91
3713,0.698014,0.70888,0.00118,1.18,0.001131,1.131,0.832103,0.000879,0.879
3721,0.698049,0.710602,0.001201,1.201,0.001082,1.082,0.829083,0.000842,0.842
3729,0.693712,0.704328,0.001199,1.199,0.001152,1.152,0.831133,0.000899,0.899
3737,0.695882,0.708445,0.001148,1.148,0.001081,1.081,0.832158,0.000939,0.939
3745,0.69272,0.705983,0.001209,1.209,0.001151,1.151,0.828555,0.000872,0.872
3753,0.697625,0.708933,0.00118,1.18,0.001082,1.082,0.831958,0.000876,0.876
3761,0.698706,0.71301,0.001169,1.169,0.001121,1.121,0.829305,0.000942,0.942
3769,0.692731,0.707812,0.00113,1.13,0.001137,1.137,0.829486,0.000875,0.875
3777,0.698883,0.711031,0.001124,1.124,0.001166,1.166,0.835599,0.000827,0.827
3785,0.700702,0.714072,0.001143,1.143,0.001127,1.127,0.834129,0.000873,0.873
3793,0.69247,0.706462,0.001149,1.149,0.001148,1.148,0.834325,0.000856,0.856
3801,0.694705,0.708599,0.001192,1.192,0.001157,1.157,0.833709,0.000866,0.866
3809,0.699549,0.712998,0.001162,1.162,0.001129,1.129,0.833027,0.000841,0.841
3817,0.695237,0.710889,0.001139,1.139,0.001138,1.138,0.835525,0.000846,0.846
3825,0.689842,0.702558,0.001192,1.192,0.00111,1.11,0.835009,0.000859,0.859
3833,0.696191,0.710381,0.001202,1.202,0.001138,1.138,0.842932,0.000854,0.854
3841,0.689361,0.703576,0.00118,1.18,0.001127,1.127,0.83457,0.000883,0.883
3849,0.692932,0.707569,0.001151,1.151,0.001078,1.078,0.830236,0.000811,0.811
3857,0.699746,0.713272,0.001132,1.132,0.001152,1.152,0.83059,0.000891,0.891
3865,0.694797,0.707804,0.001192,1.192,0.001068,1.068,0.833725,0.000865,0.865
3873,0.693399,0.706319,0.001148,1.148,0.001132,1.132,0.836282,0.000847,0.847
3881,0.702894,0.717667,0.001128,1.128,0.001072,1.072,0.832903,0.000848,0.848
3889,0.697415,0.713543,0.001123,1.123,0.001098,1.098,0.833375,0.000838,0.838
3897,0.694257,0.708028,0.001181,1.181,0.001081,1.081,0.836258,0.000879,0.879
3905,0.697704,0.712662,0.001119,1.119,0.001168,1.168,0.828564,0.000915,0.915
3913,0.700037,0.713431,0.001152,1.152,0.001118,1.118,0.829793,0.0009,0.9
3921,0.700484,0.71394,0.001157,1.157,0.001104,1.104,0.831641,0.000922,0.922
3929,0.692407,0.707426,0.001174,1.174,0.001166,1.166,0.837127,0.000875,0.875
3937,0.697929,0.71346,0.001158,1.158,0.001119,1.119,0.834896,0.000821,0.821
3945,0.695616,0.711235,0.001222,1.222,0.00132,1.32,0.835859,0.000978,0.978
3953,0.708214,0.723766,0.00119,1.19,0.001077,1.077,0.836272,0.000835,0.835
3961,0.698288,0.712759,0.001154,1.154,0.001086,1.086,0.836774,0.000914,0.914
3969,0.700399,0.715684,0.001176,1.176,0.001153,1.153,0.834883,0.000882,0.882
3977,0.693219,0.70995,0.00122,1.22,0.001185,1.185,0.834505,0.000878,0.878
3985,0.69766,0.711653,0.001141,1.141,0.001095,1.095,0.833918,0.000829,0.829
3993,0.698467,0.714101,0.001103,1.103,0.001079,1.079,0.82927,0.00089,0.89
4001,0.696997,0.714759,0.001167,1.167,0.001182,1.182,0.841061,0.000874,0.874
4009,0.699263,0.714984,0.00116,1.16,0.001159,1.159,0.8357,0.000857,0.857
4017,0.692953,0.710702,0.001165,1.165,0.001178,1.178,0.842536,0.000914,0.914
4025,0.693795,0.710282,0.00114,1.14,0.001082,1.082,0.842367,0.000863,0.863
4033,0.696522,0.711812,0.001113,1.113,0.001199,1.199,0.835426,0.000956,0.956
4041,0.697695,0.714552,0.001199,1.199,0.001147,1.147,0.83882,0.000905,0.905
4049,0.696396,0.713128,0.00117,1.17,0.001092,1.092,0.832336,0.000881,0.881
4057,0.702147,0.718172,0.001145,1.145,0.001134,1.134,0.8429,0.000825,0.825
4065,0.701501,0.718234,0.001146,1.146,0.001127,1.127,0.845953,0.00084,0.84
4073,0.699114,0.71495,0.001105,1.105,0.001114,1.114,0.83416,0.000944,0.944
4081,0.703462,0.718975,0.001148,1.148,0.001123,1.123,0.835363,0.000902,0.902
4089,0.699238,0.717045,0.00111,1.11,0.001107,1.107,0.839235,0.000886,0.886
4097,0.696213,0.713715,0.001183,1.183,0.001154,1.154,0.836392,0.00086,0.86
4105,0.700631,0.718183,0.001129,1.129,0.001102,1.102,0.836929,0.000865,0.865
4113,0.694726,0.711198,0.001216,1.216,0.001101,1.101,0.83881,0.000854,0.854
4121,0.697906,0.713889,0.001145,1.145,0.001086,1.086,0.843318,0.000908,0.908
4129,0.696942,0.713753,0.001161,1.161,0.001083,1.083,0.837332,0.0009,0.9
4137,0.694895,0.712613,0.001174,1.174,0.001154,1.154,0.838887,0.000827,0.827
4145,0.69458,0.711748,0.001206,1.206,0.001106,1.106,0.839322,0.000941,0.941
4153,0.703676,0.719655,0.0012,1.2,0.001209,1.209,0.833556,0.000875,0.875
4161,0.691971,0.711506,0.001172,1.172,0.001144,1.144,0.83987,0.000856,0.856
4169,0.700572,0.715856,0.00114,1.14,0.001128,1.128,0.837455,0.000853,0.853
4177,0.703693,0.722005,0.00111,1.11,0.001135,1.135,0.840387,0.000887,0.887
4185,0.699695,0.717425,0.001197,1.197,0.001154,1.154,0.839079,0.000823,0.823
4193,0.698402,0.71687,0.001205,1.205,0.001109,1.109,0.832609,0.000882,0.882
4201,0.695584,0.714436,0.00117,1.17,0.001053,1.053,0.834889,0.0009,0.9
4209,0.695848,0.713749,0.001245,1.245,0.001098,1.098,0.838989,0.000916,0.916
4217,0.699728,0.718552,0.001107,1.107,0.001132,1.132,0.834311,0.000888,0.888
4225,0.698316,0.715462,0.001189,1.189,0.001162,1.162,0.839022,0.000894,0.894
4233,0.689986,0.709018,0.00118,1.18,0.001155,1.155,0.835766,0.000844,0.844
4241,0.693336,0.710638,0.001172,1.172,0.001122,1.122,0.833541,0.000867,0.867
4249,0.698764,0.718546,0.001201,1.201,0.001089,1.089,0.837683,0.000851,0.851
4257,0.692591,0.711847,0.001193,1.193,0.001108,1.108,0.841092,0.000888,0.888
4265,0.702375,0.722698,0.001128,1.128,0.001113,1.113,0.840592,0.000844,0.844
4273,0.699108,0.719562,0.001156,1.156,0.001144,1.144,0.841564,0.000879,0.879
4281,0.6961,0.715788,0.001126,1.126,0.002564,2.564,0.835427,0.000852,0.852
4289,0.689877,0.710049,0.001166,1.166,0.001176,1.176,0.839351,0.000879,0.879
4297,0.69943,0.719838,0.001158,1.158,0.001136,1.136,0.837674,0.000878,0.878
4305,0.698888,0.717847,0.001179,1.179,0.001125,1.125,0.844671,0.00089,0.89
4313,0.705926,0.726031,0.001131,1.131,0.001059,1.059,0.838857,0.000888,0.888
4321,0.692342,0.7145,0.001185,1.185,0.001119,1.119,0.82901,0.000893,0.893
4329,0.694119,0.714765,0.00119,1.19,0.001104,1.104,0.83708,0.000921,0.921
4337,0.695314,0.714179,0.001172,1.172,0.00113,1.13,0.838546,0.000857,0.857
4345,0.697411,0.716398,0.001135,1.135,0.001036,1.036,0.843795,0.000831,0.831
4353,0.695715,0.716233,0.00116,1.16,0.001102,1.102,0.84005,0.000868,0.868
4361,0.699421,0.717854,0.001143,1.143,0.001134,1.134,0.845548,0.000887,0.887
4369,0.695685,0.715005,0.001112,1.112,0.001124,1.124,0.842561,0.000862,0.862
4377,0.699088,0.719348,0.001175,1.175,0.001174,1.174,0.840612,0.00088,0.88
4385,0.702857,0.722632,0.001169,1.169,0.001112,1.112,0.840344,0.000884,0.884
4393,0.691396,0.711538,0.001153,1.153,0.001143,1.143,0.841614,0.000847,0.847
4401,0.69658,0.716723,0.001137,1.137,0.001158,1.158,0.847779,0.000781,0.781
4409,0.697559,0.718288,0.001159,1.159,0.001088,1.088,0.830146,0.000847,0.847
4417,0.692562,0.712812,0.001147,1.147,0.00111,1.11,0.842458,0.000861,0.861
4425,0.699428,0.71907,0.001152,1.152,0.001112,1.112,0.839627,0.000918,0.918
4433,0.694254,0.716001,0.001248,1.248,0.001091,1.091,0.84607,0.000839,0.839
4441,0.698863,0.71791,0.001184,1.184,0.001189,1.189,0.837989,0.000876,0.876
4449,0.691768,0.712724,0.001141,1.141,0.001084,1.084,0.842722,0.000899,0.899
4457,0.694212,0.713955,0.001185,1.185,0.001082,1.082,0.837709,0.000846,0.846
4465,0.693214,0.713481,0.00118,1.18,0.001119,1.119,0.838013,0.000894,0.894
4473,0.692744,0.712899,0.001241,1.241,0.001127,1.127,0.846549,0.00083,0.83
4481,0.697371,0.716019,0.001136,1.136,0.00111,1.11,0.847536,0.00086,0.86
4489,0.691682,0.715703,0.001141,1.141,0.001175,1.175,0.837867,0.000855,0.855
4497,0.689435,0.709883,0.001161,1.161,0.001093,1.093,0.841451,0.000904,0.904
4505,0.701733,0.723719,0.001206,1.206,0.001065,1.065,0.846238,0.000862,0.862
4513,0.694372,0.71738,0.001164,1.164,0.001152,1.152,0.839414,0.000872,0.872
4521,0.695957,0.719566,0.001116,1.116,0.001077,1.077,0.837207,0.000816,0.816
4529,0.699585,0.721782,0.001103,1.103,0.001141,1.141,0.840469,0.000851,0.851
4537,0.694622,0.715475,0.001148,1.148,0.001237,1.237,0.839227,0.000853,0.853
4545,0.704773,0.726212,0.001112,1.112,0.001087,1.087,0.844092,0.000843,0.843
4553,0.699597,0.722148,0.001116,1.116,0.001123,1.123,0.847366,0.000875,0.875
4561,0.696685,0.715778,0.001202,1.202,0.001156,1.156,0.8437,0.000831,0.831
4569,0.692372,0.714901,0.001169,1.169,0.001109,1.109,0.838034,0.0009,0.9
4577,0.69557,0.718436,0.001135,1.135,0.001113,1.113,0.848799,0.000859,0.859
4585,0.700995,0.72403,0.001129,1.129,0.001097,1.097,0.84013,0.000914,0.914
4593,0.698934,0.72147,0.00117,1.17,0.001097,1.097,0.845863,0.000866,0.866
4601,0.693404,0.715863,0.001127,1.127,0.001121,1.121,0.845081,0.00083,0.83
4609,0.692203,0.715979,0.001182,1.182,0.001109,1.109,0.837355,0.000947,0.947
4617,0.693945,0.717701,0.001167,1.167,0.001056,1.056,0.843269,0.000855,0.855
4625,0.701453,0.724079,0.001148,1.148,0.001058,1.058,0.839937,0.000868,0.868
4633,0.701672,0.725358,0.001389,1.389,0.001151,1.151,0.840922,0.000878,0.878
4641,0.701657,0.72428,0.001194,1.194,0.001056,1.056,0.849185,0.000813,0.813
4649,0.698568,0.721982,0.001172,1.172,0.001097,1.097,0.844413,0.000812,0.812
4657,0.69323,0.716978,0.001161,1.161,0.00113,1.13,0.84222,0.00083,0.83
4665,0.695341,0.719801,0.001174,1.174,0.001088,1.088,0.844576,0.000844,0.844
4673,0.701159,0.724339,0.001149,1.149,0.001035,1.035,0.840167,0.000834,0.834
4681,0.6993,0.721273,0.001126,1.126,0.001083,1.083,0.843044,0.000843,0.843
4689,0.689968,0.713095,0.001184,1.184,0.001238,1.238,0.845183,0.000859,0.859
4697,0.700762,0.721981,0.001114,1.114,0.001127,1.127,0.848464,0.000827,0.827
4705,0.700505,0.723584,0.001139,1.139,0.001134,1.134,0.845412,0.000794,0.794
4713,0.696247,0.718959,0.001163,1.163,0.001047,1.047,0.848727,0.000867,0.867
4721,0.698873,0.722467,0.001133,1.133,0.00105,1.05,0.841128,0.000837,0.837
4729,0.698822,0.720879,0.001186,1.186,0.001085,1.085,0.848577,0.000845,0.845
4737,0.703759,0.725969,0.001157,1.157,0.001103,1.103,0.843629,0.000896,0.896
4745,0.697514,0.718921,0.00115,1.15,0.001073,1.073,0.845056,0.000843,0.843
4753,0.699393,0.722534,0.001147,1.147,0.001145,1.145,0.850741,0.000859,0.859
4761,0.698062,0.721777,0.001197,1.197,0.001121,1.121,0.843415,0.000869,0.869
4769,0.69882,0.721675,0.001153,1.153,0.001156,1.156,0.848338,0.000823,0.823
4777,0.701398,0.727034,0.001174,1.174,0.001116,1.116,0.839456,0.000894,0.894
4785,0.697914,0.722461,0.001144,1.144,0.00112,1.12,0.845398,0.00087,0.87
4793,0.698414,0.723253,0.001129,1.129,0.001129,1.129,0.845489,0.00088,0.88
4801,0.70006,0.72488,0.001094,1.094,0.001098,1.098,0.840794,0.000824,0.824
4809,0.694901,0.720733,0.001174,1.174,0.001103,1.103,0.850202,0.000885,0.885
4817,0.702631,0.729398,0.001133,1.133,0.00111,1.11,0.846419,0.000856,0.856
4825,0.692164,0.717811,0.001178,1.178,0.00108,1.08,0.840848,0.000837,0.837
4833,0.694208,0.720645,0.001151,1.151,0.001095,1.095,0.844275,0.000876,0.876
4841,0.696084,0.720445,0.00115,1.15,0.0012,1.2,0.84478,0.000882,0.882
4849,0.704357,0.728462,0.001154,1.154,0.001033,1.033,0.844264,0.000853,0.853
4857,0.697312,0.723891,0.001167,1.167,0.001094,1.094,0.846309,0.000842,0.842
4865,0.697627,0.722335,0.00111,1.11,0.001102,1.102,0.847932,0.000851,0.851
4873,0.700022,0.725283,0.001173,1.173,0.001105,1.105,0.841389,0.000866,0.866
4881,0.696708,0.722726,0.001138,1.138,0.001082,1.082,0.84675,0.000836,0.836
4889,0.691606,0.716494,0.001122,1.122,0.001113,1.113,0.85089,0.000851,0.851
4897,0.704082,0.72901,0.001186,1.186,0.001059,1.059,0.844031,0.000843,0.843
4905,0.691972,0.717553,0.001171,1.171,0.001125,1.125,0.846681,0.000847,0.847
4913,0.694038,0.719235,0.001224,1.224,0.001107,1.107,0.845247,0.000864,0.864
4921,0.693893,0.720141,0.001216,1.216,0.001079,1.079,0.847556,0.000918,0.918
4929,0.698681,0.725066,0.001168,1.168,0.001054,1.054,0.848862,0.000844,0.844
4937,0.697624,0.725208,0.001173,1.173,0.001102,1.102,0.848721,0.000882,0.882
4945,0.699685,0.725835,0.001126,1.126,0.001056,1.056,0.844369,0.000923,0.923
4953,0.702592,0.727612,0.001165,1.165,0.001088,1.088,0.847907,0.000852,0.852
4961,0.702209,0.727143,0.00115,1.15,0.001102,1.102,0.845355,0.000844,0.844
4969,0.697413,0.725534,0.001138,1.138,0.001069,1.069,0.848521,0.000881,0.881
4977,0.700256,0.728659,0.001196,1.196,0.001083,1.083,0.846778,0.000847,0.847
4985,0.701793,0.729393,0.001154,1.154,0.001051,1.051,0.850137,0.000834,0.834
4993,0.702263,0.728773,0.001188,1.188,0.001071,1.071,0.849444,0.000844,0.844
5001,0.696772,0.723283,0.001229,1.229,0.001128,1.128,0.848167,0.000884,0.884
5009,0.701563,0.727128,0.001135,1.135,0.001102,1.102,0.847541,0.000871,0.871
5017,0.698957,0.726235,0.001145,1.145,0.00114,1.14,0.850891,0.000817,0.817
5025,0.702586,0.728675,0.001161,1.161,0.001061,1.061,0.842978,0.000858,0.858
5033,0.697982,0.72627,0.001167,1.167,0.001198,1.198,0.845305,0.000859,0.859
5041,0.693387,0.72033,0.001154,1.154,0.001152,1.152,0.850724,0.000849,0.849
5049,0.697994,0.725293,0.001129,1.129,0.001072,1.072,0.847267,0.000828,0.828
5057,0.701299,0.729288,0.001101,1.101,0.001062,1.062,0.847031,0.00084,0.84
5065,0.698844,0.726017,0.001127,1.127,0.001136,1.136,0.844548,0.00091,0.91
5073,0.696367,0.72399,0.001125,1.125,0.001085,1.085,0.849444,0.000844,0.844
5081,0.696938,0.724701,0.001157,1.157,0.001249,1.249,0.854349,0.000865,0.865
5089,0.696681,0.722965,0.001197,1.197,0.001124,1.124,0.845732,0.00087,0.87
5097,0.695942,0.723243,0.001155,1.155,0.001055,1.055,0.845679,0.000878,0.878
5105,0.698574,0.72523,0.001196,1.196,0.00116,1.16,0.852769,0.000838,0.838
5113,0.694622,0.724781,0.001173,1.173,0.001142,1.142,0.847726,0.000825,0.825
5121,0.699267,0.727891,0.001166,1.166,0.001056,1.056,0.854118,0.00086,0.86
5129,0.697314,0.723498,0.001158,1.158,0.001114,1.114,0.845576,0.000828,0.828
5137,0.691602,0.718893,0.001181,1.181,0.001182,1.182,0.845043,0.000886,0.886
5145,0.697484,0.728577,0.001171,1.171,0.00107,1.07,0.852847,0.000825,0.825
5153,0.693713,0.722947,0.001248,1.248,0.001175,1.175,0.849867,0.000844,0.844
5161,0.701473,0.730563,0.001153,1.153,0.001143,1.143,0.849194,0.000864,0.864
5169,0.696924,0.727307,0.001144,1.144,0.001099,1.099,0.851985,0.000864,0.864
5177,0.697835,0.727205,0.001151,1.151,0.001078,1.078,0.849505,0.000842,0.842
5185,0.695571,0.724253,0.001145,1.145,0.001058,1.058,0.844534,0.000872,0.872
5193,0.698018,0.72375,0.001158,1.158,0.001125,1.125,0.854869,0.000862,0.862
5201,0.694313,0.720979,0.001157,1.157,0.0011,1.1,0.849712,0.000831,0.831
5209,0.694021,0.719601,0.001154,1.154,0.001113,1.113,0.843909,0.000866,0.866
5217,0.701439,0.733513,0.001129,1.129,0.001091,1.091,0.843264,0.000847,0.847
5225,0.699362,0.72773,0.00115,1.15,0.001085,1.085,0.847578,0.000858,0.858
5233,0.698898,0.729242,0.001168,1.168,0.001121,1.121,0.845607,0.00082,0.82
5241,0.696257,0.724384,0.001144,1.144,0.001101,1.101,0.839815,0.000899,0.899
5249,0.690865,0.718578,0.00122,1.22,0.0011,1.1,0.84794,0.000851,0.851
5257,0.694352,0.724719,0.001175,1.175,0.001072,1.072,0.852656,0.000904,0.904
5265,0.69866,0.72681,0.001144,1.144,0.001135,1.135,0.851467,0.000835,0.835
5273,0.702411,0.731726,0.001128,1.128,0.001065,1.065,0.848143,0.000854,0.854
5281,0.693088,0.720962,0.001121,1.121,0.001052,1.052,0.851843,0.000818,0.818
5289,0.702463,0.731269,0.001192,1.192,0.001169,1.169,0.848215,0.000829,0.829
5297,0.702048,0.728696,0.001126,1.126,0.001094,1.094,0.846625,0.000893,0.893
5305,0.700678,0.731726,0.001139,1.139,0.001124,1.124,0.849113,0.00083,0.83
5313,0.694297,0.723675,0.001121,1.121,0.001129,1.129,0.852603,0.000819,0.819
5321,0.69069,0.721599,0.001209,1.209,0.0011,1.1,0.85529,0.000888,0.888
5329,0.697221,0.726729,0.001224,1.224,0.001089,1.089,0.850109,0.000853,0.853
5337,0.696548,0.726997,0.001122,1.122,0.001084,1.084,0.851892,0.000842,0.842
5345,0.686883,0.718442,0.001172,1.172,0.001201,1.201,0.850304,0.000782,0.782
5353,0.700164,0.73085,0.001159,1.159,0.001046,1.046,0.847853,0.000869,0.869
5361,0.701339,0.733153,0.001153,1.153,0.001102,1.102,0.853733,0.000861,0.861
5369,0.702124,0.732495,0.001124,1.124,0.001125,1.125,0.85461,0.000859,0.859
5377,0.693504,0.724596,0.001099,1.099,0.001077,1.077,0.861723,0.000873,0.873
5385,0.698089,0.730311,0.001226,1.226,0.001129,1.129,0.850666,0.000842,0.842
5393,0.702328,0.734706,0.001127,1.127,0.001088,1.088,0.850665,0.000863,0.863
5401,0.696466,0.72797,0.001168,1.168,0.001078,1.078,0.848183,0.000868,0.868
5409,0.697709,0.727205,0.00123,1.23,0.001152,1.152,0.854385,0.000857,0.857
5417,0.697398,0.728756,0.001135,1.135,0.001101,1.101,0.852685,0.000859,0.859
5425,0.703453,0.731907,0.001206,1.206,0.001166,1.166,0.851124,0.000857,0.857
5433,0.70426,0.734501,0.001132,1.132,0.001072,1.072,0.853098,0.000853,0.853
5441,0.699303,0.731334,0.00114,1.14,0.001121,1.121,0.85166,0.000848,0.848
5449,0.696686,0.727954,0.00111,1.11,0.00111,1.11,0.850054,0.00087,0.87
5457,0.701265,0.731998,0.001146,1.146,0.001134,1.134,0.849945,0.00086,0.86
5465,0.700281,0.730836,0.001161,1.161,0.001101,1.101,0.851576,0.000848,0.848
5473,0.696498,0.726555,0.001162,1.162,0.001096,1.096,0.85412,0.000797,0.797
5481,0.70022,0.7295,0.001148,1.148,0.00107,1.07,0.851214,0.000871,0.871
5489,0.698446,0.730427,0.001161,1.161,0.001066,1.066,0.851699,0.000829,0.829
5497,0.697564,0.730169,0.00115,1.15,0.001175,1.175,0.85082,0.000846,0.846
5505,0.697835,0.730461,0.001145,1.145,0.001188,1.188,0.850177,0.000885,0.885
5513,0.694069,0.724692,0.00116,1.16,0.001021,1.021,0.859761,0.000833,0.833
5521,0.695217,0.728889,0.001176,1.176,0.00113,1.13,0.857636,0.000849,0.849
5529,0.704666,0.736724,0.001122,1.122,0.001034,1.034,0.858837,0.000856,0.856
5537,0.691482,0.723377,0.001145,1.145,0.001083,1.083,0.855709,0.000874,0.874
5545,0.693511,0.724716,0.001159,1.159,0.001131,1.131,0.85072,0.000847,0.847
5553,0.698935,0.730279,0.0012,1.2,0.001037,1.037,0.853546,0.000809,0.809
5561,0.698691,0.729837,0.001146,1.146,0.001041,1.041,0.851104,0.000824,0.824
5569,0.700858,0.73204,0.001143,1.143,0.001092,1.092,0.853862,0.000895,0.895
5577,0.701044,0.73475,0.001164,1.164,0.001137,1.137,0.854928,0.000798,0.798
5585,0.701743,0.730835,0.001176,1.176,0.00107,1.07,0.851744,0.00083,0.83
5593,0.696846,0.727124,0.001182,1.182,0.001096,1.096,0.855258,0.00083,0.83
5601,0.701846,0.731902,0.001139,1.139,0.001088,1.088,0.850885,0.000858,0.858
5609,0.694591,0.7273,0.001144,1.144,0.001092,1.092,0.856572,0.000854,0.854
5617,0.692302,0.72624,0.001161,1.161,0.001114,1.114,0.85254,0.000872,0.872
5625,0.704274,0.735447,0.001157,1.157,0.001099,1.099,0.852518,0.000859,0.859
5633,0.693459,0.725564,0.001198,1.198,0.001108,1.108,0.849042,0.00085,0.85
5641,0.694923,0.727273,0.001231,1.231,0.001068,1.068,0.851762,0.000847,0.847
5649,0.700194,0.733572,0.00117,1.17,0.001133,1.133,0.850512,0.000881,0.881
5657,0.694843,0.72841,0.001127,1.127,0.001097,1.097,0.855058,0.000828,0.828
5665,0.691457,0.724727,0.001165,1.165,0.001074,1.074,0.85163,0.000808,0.808
5673,0.698478,0.732739,0.001118,1.118,0.001056,1.056,0.851199,0.000815,0.815
5681,0.691149,0.723767,0.001178,1.178,0.001102,1.102,0.853528,0.000807,0.807
5689,0.699292,0.734709,0.001165,1.165,0.001124,1.124,0.858783,0.000854,0.854
5697,0.692664,0.726688,0.001194,1.194,0.001049,1.049,0.852297,0.000901,0.901
5705,0.69521,0.730661,0.001143,1.143,0.001089,1.089,0.855232,0.000812,0.812
5713,0.698889,0.732532,0.001133,1.133,0.001102,1.102,0.864095,0.000791,0.791
5721,0.698096,0.730475,0.001149,1.149,0.001141,1.141,0.853891,0.000833,0.833
5729,0.694811,0.729758,0.001102,1.102,0.001093,1.093,0.851905,0.000845,0.845
5737,0.700795,0.733813,0.001271,1.271,0.001012,1.012,0.849664,0.000824,0.824
5745,0.699067,0.731643,0.001132,1.132,0.001151,1.151,0.84895,0.000849,0.849
5753,0.700992,0.732184,0.001131,1.131,0.001098,1.098,0.850689,0.000913,0.913
5761,0.699282,0.731673,0.001158,1.158,0.001103,1.103,0.852818,0.000836,0.836
5769,0.699238,0.733435,0.001114,1.114,0.001075,1.075,0.854307,0.000872,0.872
5777,0.696099,0.728507,0.001144,1.144,0.001066,1.066,0.849308,0.000827,0.827
5785,0.697029,0.732641,0.001196,1.196,0.001107,1.107,0.8589,0.000836,0.836
5793,0.699069,0.735684,0.001179,1.179,0.001039,1.039,0.856144,0.000843,0.843
5801,0.693565,0.727464,0.001155,1.155,0.001031,1.031,0.853992,0.00086,0.86
5809,0.695079,0.729068,0.001136,1.136,0.001063,1.063,0.849402,0.000829,0.829
5817,0.699503,0.732611,0.001194,1.194,0.001104,1.104,0.856231,0.000865,0.865
5825,0.698077,0.728959,0.001145,1.145,0.001066,1.066,0.850054,0.00088,0.88
5833,0.691026,0.725248,0.001204,1.204,0.001123,1.123,0.85601,0.000946,0.946
5841,0.69597,0.732251,0.001156,1.156,0.001032,1.032,0.860814,0.000819,0.819
5849,0.698015,0.734811,0.001171,1.171,0.001004,1.004,0.855398,0.000823,0.823
5857,0.693122,0.732617,0.001159,1.159,0.001133,1.133,0.850842,0.000866,0.866
5865,0.691962,0.728559,0.001176,1.176,0.001088,1.088,0.857395,0.000871,0.871
5873,0.697069,0.732987,0.001158,1.158,0.001128,1.128,0.857821,0.000823,0.823
5881,0.694378,0.729605,0.001124,1.124,0.001104,1.104,0.8557,0.000825,0.825
5889,0.704972,0.739304,0.00112,1.12,0.001052,1.052,0.853331,0.000832,0.832
5897,0.701246,0.734199,0.001135,1.135,0.001079,1.079,0.85401,0.000799,0.799
5905,0.696545,0.730046,0.001138,1.138,0.001149,1.149,0.851456,0.00084,0.84
5913,0.695068,0.728421,0.001151,1.151,0.001128,1.128,0.855598,0.000804,0.804
5921,0.702209,0.737626,0.001185,1.185,0.001265,1.265,0.858411,0.000941,0.941
5929,0.696066,0.732311,0.001124,1.124,0.001092,1.092,0.858629,0.000809,0.809
5937,0.696618,0.730955,0.001215,1.215,0.001176,1.176,0.859868,0.000824,0.824
5945,0.69982,0.734347,0.001149,1.149,0.001066,1.066,0.859433,0.000828,0.828
5953,0.69988,0.737161,0.001136,1.136,0.001129,1.129,0.85865,0.000817,0.817
5961,0.699677,0.734541,0.001166,1.166,0.00116,1.16,0.851939,0.000864,0.864
5969,0.696525,0.732025,0.001214,1.214,0.001107,1.107,0.855081,0.000864,0.864
5977,0.699404,0.734355,0.001168,1.168,0.001059,1.059,0.863829,0.000865,0.865
5985,0.694291,0.731704,0.001203,1.203,0.001076,1.076,0.860675,0.000814,0.814
5993,0.700641,0.733987,0.001172,1.172,0.001056,1.056,0.854148,0.000844,0.844
6001,0.701883,0.737841,0.001145,1.145,0.001064,1.064,0.857451,0.000846,0.846
6009,0.703005,0.735108,0.001085,1.085,0.001048,1.048,0.858172,0.000847,0.847
6017,0.694282,0.730055,0.00117,1.17,0.001091,1.091,0.856164,0.000859,0.859
6025,0.702925,0.739107,0.001196,1.196,0.001049,1.049,0.856941,0.000812,0.812
6033,0.696713,0.732288,0.001159,1.159,0.001159,1.159,0.859196,0.000803,0.803
6041,0.696634,0.730366,0.001184,1.184,0.001005,1.005,0.857783,0.00083,0.83
6049,0.692163,0.729728,0.00115,1.15,0.001068,1.068,0.857786,0.000823,0.823
6057,0.695416,0.731047,0.001154,1.154,0.001032,1.032,0.860092,0.000844,0.844
6065,0.702646,0.735984,0.001179,1.179,0.001069,1.069,0.855875,0.000828,0.828
6073,0.697121,0.73447,0.001136,1.136,0.001044,1.044,0.861486,0.000772,0.772
6081,0.699074,0.73748,0.001134,1.134,0.001072,1.072,0.856975,0.000862,0.862
6089,0.693402,0.733917,0.001145,1.145,0.00114,1.14,0.858841,0.000878,0.878
6097,0.697825,0.734778,0.001143,1.143,0.00107,1.07,0.859103,0.000838,0.838
6105,0.700091,0.736216,0.001124,1.124,0.001057,1.057,0.855823,0.000911,0.911
6113,0.691455,0.731067,0.001132,1.132,0.001085,1.085,0.857618,0.000817,0.817
6121,0.700926,0.736071,0.001122,1.122,0.001075,1.075,0.858913,0.000824,0.824
6129,0.692522,0.728519,0.001157,1.157,0.001042,1.042,0.864734,0.00081,0.81
6137,0.699706,0.736763,0.001159,1.159,0.001063,1.063,0.860329,0.000836,0.836
6145,0.703584,0.740777,0.001132,1.132,0.001063,1.063,0.857405,0.000904,0.904
6153,0.698826,0.736303,0.00117,1.17,0.001049,1.049,0.855552,0.000855,0.855
6161,0.697826,0.734408,0.001227,1.227,0.001075,1.075,0.8584,0.000847,0.847
6169,0.701005,0.73877,0.001155,1.155,0.001032,1.032,0.854719,0.000852,0.852
6177,0.695932,0.732759,0.001142,1.142,0.0011,1.1,0.851957,0.000823,0.823
6185,0.69857,0.734708,0.001151,1.151,0.001087,1.087,0.854619,0.000822,0.822
6193,0.691871,0.730851,0.001177,1.177,0.001128,1.128,0.856055,0.000881,0.881
6201,0.691352,0.729471,0.001157,1.157,0.001096,1.096,0.854331,0.000858,0.858
6209,0.692622,0.728732,0.001144,1.144,0.001106,1.106,0.864003,0.000877,0.877
6217,0.70021,0.73728,0.001164,1.164,0.001084,1.084,0.859022,0.000781,0.781
6225,0.697309,0.737668,0.001152,1.152,0.001063,1.063,0.862814,0.00086,0.86
6233,0.696765,0.732555,0.001169,1.169,0.001006,1.006,0.863746,0.000854,0.854
6241,0.698119,0.736194,0.001172,1.172,0.001156,1.156,0.860663,0.000841,0.841
6249,0.698762,0.739616,0.001154,1.154,0.001042,1.042,0.861956,0.000838,0.838
6257,0.693819,0.730433,0.001137,1.137,0.001049,1.049,0.856269,0.000862,0.862
6265,0.696631,0.73308,0.001168,1.168,0.001121,1.121,0.85659,0.00084,0.84
6273,0.703143,0.743823,0.001116,1.116,0.00106,1.06,0.85811,0.000884,0.884
6281,0.687819,0.727771,0.00117,1.17,0.001118,1.118,0.864914,0.000905,0.905
6289,0.700496,0.738471,0.001182,1.182,0.000987,0.987,0.859643,0.000801,0.801
6297,0.696585,0.735796,0.001099,1.099,0.001112,1.112,0.860512,0.000827,0.827
6305,0.697495,0.735178,0.001136,1.136,0.001111,1.111,0.857414,0.000845,0.845
6313,0.69897,0.738892,0.001163,1.163,0.001039,1.039,0.859497,0.000805,0.805
6321,0.70638,0.743952,0.00112,1.12,0.000991,0.991,0.86052,0.000838,0.838
6329,0.688269,0.729223,0.001146,1.146,0.001135,1.135,0.860864,0.000803,0.803
6337,0.704078,0.7438,0.001124,1.124,0.001067,1.067,0.861807,0.000815,0.815
6345,0.696785,0.734056,0.001121,1.121,0.001094,1.094,0.85931,0.000857,0.857
6353,0.70127,0.741562,0.001105,1.105,0.001035,1.035,0.867385,0.000824,0.824
6361,0.698585,0.739124,0.001121,1.121,0.001026,1.026,0.856831,0.000842,0.842
6369,0.702893,0.742168,0.001194,1.194,0.00098,0.98,0.857476,0.000835,0.835
6377,0.699643,0.740048,0.001137,1.137,0.001068,1.068,0.858742,0.000905,0.905
6385,0.698811,0.73883,0.001171,1.171,0.001081,1.081,0.857155,0.000866,0.866
6393,0.702585,0.744324,0.001153,1.153,0.001126,1.126,0.858697,0.000821,0.821
6401,0.700345,0.737521,0.001148,1.148,0.001104,1.104,0.860886,0.000837,0.837
6409,0.691857,0.732798,0.001149,1.149,0.001102,1.102,0.860174,0.001721,1.721
6417,0.705228,0.739283,0.001145,1.145,0.000997,0.997,0.855939,0.000834,0.834
6425,0.69659,0.734871,0.001213,1.213,0.001088,1.088,0.867464,0.000819,0.819
6433,0.703561,0.741287,0.001123,1.123,0.001118,1.118,0.857532,0.000821,0.821
6441,0.699077,0.73962,0.001162,1.162,0.001075,1.075,0.855624,0.000856,0.856
6449,0.695833,0.734561,0.001131,1.131,0.001087,1.087,0.862089,0.00085,0.85
6457,0.697439,0.736748,0.001146,1.146,0.001139,1.139,0.865821,0.000814,0.814
6465,0.695623,0.734695,0.001203,1.203,0.001064,1.064,0.861888,0.000822,0.822
6473,0.703543,0.744132,0.00115,1.15,0.001038,1.038,0.866667,0.0008,0.8
6481,0.697803,0.737207,0.001136,1.136,0.001081,1.081,0.860467,0.000892,0.892
6489,0.697311,0.737645,0.00111,1.11,0.001021,1.021,0.86017,0.000874,0.874
6497,0.693266,0.734561,0.001132,1.132,0.00105,1.05,0.862547,0.000871,0.871
6505,0.703127,0.743304,0.001142,1.142,0.001071,1.071,0.860026,0.000822,0.822
6513,0.693134,0.733817,0.00111,1.11,0.001086,1.086,0.86706,0.000791,0.791
6521,0.696404,0.736122,0.001171,1.171,0.001086,1.086,0.860571,0.000838,0.838
6529,0.688119,0.731323,0.001205,1.205,0.00102,1.02,0.858918,0.000897,0.897
6537,0.691991,0.731083,0.001171,1.171,0.001049,1.049,0.859469,0.000853,0.853
6545,0.703628,0.745032,0.00116,1.16,0.001023,1.023,0.861683,0.000813,0.813
6553,0.700671,0.740406,0.001137,1.137,0.001041,1.041,0.858165,0.000831,0.831
6561,0.695352,0.734925,0.00114,1.14,0.001102,1.102,0.869751,0.000821,0.821
6569,0.700984,0.74194,0.001116,1.116,0.001062,1.062,0.860092,0.00081,0.81
6577,0.698662,0.739777,0.001146,1.146,0.001046,1.046,0.858048,0.00087,0.87
6585,0.698441,0.736257,0.001145,1.145,0.001032,1.032,0.861865,0.000822,0.822
6593,0.687822,0.729361,0.001142,1.142,0.001076,1.076,0.862558,0.000833,0.833
6601,0.693905,0.736325,0.001184,1.184,0.001046,1.046,0.86202,0.000864,0.864
6609,0.69761,0.741431,0.001096,1.096,0.001057,1.057,0.857333,0.000873,0.873
6617,0.695929,0.736643,0.001152,1.152,0.001067,1.067,0.86355,0.000821,0.821
6625,0.689743,0.733423,0.001146,1.146,0.001123,1.123,0.868722,0.000782,0.782
6633,0.688493,0.732919,0.001155,1.155,0.001103,1.103,0.857796,0.000861,0.861
6641,0.696458,0.741333,0.001154,1.154,0.001067,1.067,0.85876,0.000838,0.838
6649,0.695531,0.737887,0.001167,1.167,0.001092,1.092,0.85765,0.000836,0.836
6657,0.703138,0.743428,0.001178,1.178,0.001066,1.066,0.869266,0.00084,0.84
6665,0.698203,0.736783,0.001138,1.138,0.001103,1.103,0.86116,0.000796,0.796
6673,0.701524,0.741784,0.001151,1.151,0.001062,1.062,0.862188,0.000873,0.873
6681,0.698839,0.741071,0.00114,1.14,0.001057,1.057,0.860957,0.000845,0.845
6689,0.696727,0.736626,0.001206,1.206,0.001455,1.455,0.859792,0.000839,0.839
6697,0.702112,0.741618,0.001107,1.107,0.001085,1.085,0.862699,0.000814,0.814
6705,0.696617,0.738195,0.00118,1.18,0.001093,1.093,0.863199,0.000874,0.874
6713,0.700098,0.741267,0.00116,1.16,0.001016,1.016,0.865552,0.000782,0.782
6721,0.697673,0.740303,0.001153,1.153,0.001089,1.089,0.866011,0.000843,0.843
6729,0.696462,0.737579,0.001152,1.152,0.001115,1.115,0.86714,0.000821,0.821
6737,0.693724,0.733378,0.001147,1.147,0.001114,1.114,0.863227,0.00082,0.82
6745,0.68945,0.736522,0.001144,1.144,0.001078,1.078,0.863114,0.000813,0.813
6753,0.702236,0.741633,0.00113,1.13,0.0012,1.2,0.865585,0.000818,0.818
6761,0.696168,0.738768,0.001134,1.134,0.001096,1.096,0.866868,0.000841,0.841
6769,0.702394,0.744887,0.001444,1.444,0.001083,1.083,0.868298,0.000886,0.886
6777,0.696393,0.737895,0.001144,1.144,0.0011,1.1,0.868272,0.00084,0.84
6785,0.701919,0.746807,0.00113,1.13,0.00103,1.03,0.866032,0.000785,0.785
6793,0.696974,0.736123,0.001163,1.163,0.001058,1.058,0.867578,0.000858,0.858
6801,0.699887,0.741777,0.001161,1.161,0.001099,1.099,0.864284,0.000826,0.826
6809,0.693933,0.738591,0.001182,1.182,0.001051,1.051,0.865839,0.000826,0.826
6817,0.701707,0.745054,0.001132,1.132,0.001022,1.022,0.859902,0.000869,0.869
6825,0.699584,0.743483,0.00116,1.16,0.001025,1.025,0.873028,0.000823,0.823
6833,0.696339,0.737764,0.001178,1.178,0.001124,1.124,0.864982,0.000868,0.868
6841,0.701811,0.744604,0.001164,1.164,0.001059,1.059,0.864411,0.00085,0.85
6849,0.696023,0.736614,0.001133,1.133,0.001102,1.102,0.866331,0.000819,0.819
6857,0.702312,0.745339,0.001144,1.144,0.001047,1.047,0.871239,0.000834,0.834
6865,0.697834,0.743989,0.001169,1.169,0.001056,1.056,0.856939,0.000859,0.859
6873,0.692959,0.738637,0.001172,1.172,0.001125,1.125,0.857853,0.000829,0.829
6881,0.695665,0.73976,0.001147,1.147,0.001121,1.121,0.866099,0.000835,0.835
6889,0.700634,0.74423,0.001151,1.151,0.001089,1.089,0.867758,0.00077,0.77
6897,0.695769,0.737853,0.00114,1.14,0.00102,1.02,0.865159,0.000819,0.819
6905,0.696686,0.74007,0.001249,1.249,0.001125,1.125,0.86436,0.000848,0.848
6913,0.70567,0.749286,0.001166,1.166,0.001039,1.039,0.864878,0.000808,0.808
6921,0.694586,0.739173,0.001174,1.174,0.001079,1.079,0.861524,0.000803,0.803
6929,0.697331,0.743402,0.001137,1.137,0.001099,1.099,0.865977,0.000855,0.855
6937,0.702498,0.744913,0.00114,1.14,0.001005,1.005,0.862333,0.000824,0.824
6945,0.698665,0.742645,0.001121,1.121,0.001047,1.047,0.865117,0.0009,0.9
6953,0.695558,0.738782,0.00115,1.15,0.001067,1.067,0.865741,0.000803,0.803
6961,0.70397,0.746856,0.001085,1.085,0.001081,1.081,0.867206,0.000792,0.792
6969,0.695818,0.740329,0.001185,1.185,0.001111,1.111,0.863784,0.000788,0.788
6977,0.697532,0.746067,0.001161,1.161,0.001061,1.061,0.868728,0.000809,0.809
6985,0.69136,0.737395,0.001129,1.129,0.00099,0.99,0.865997,0.000819,0.819
6993,0.699725,0.744224,0.001183,1.183,0.001084,1.084,0.869197,0.000792,0.792
7001,0.692808,0.737919,0.001131,1.131,0.001035,1.035,0.863102,0.000817,0.817
7009,0.69756,0.74099,0.001144,1.144,0.001094,1.094,0.870637,0.000825,0.825
7017,0.695156,0.739668,0.00119,1.19,0.001063,1.063,0.867664,0.000826,0.826
7025,0.695659,0.74004,0.001186,1.186,0.001086,1.086,0.862231,0.000837,0.837
7033,0.692451,0.736983,0.00117,1.17,0.00104,1.04,0.867728,0.000814,0.814
7041,0.703867,0.747612,0.00114,1.14,0.001029,1.029,0.865249,0.000808,0.808
7049,0.695721,0.738362,0.001127,1.127,0.001122,1.122,0.869349,0.000806,0.806
7057,0.700979,0.745809,0.001099,1.099,0.001042,1.042,0.863874,0.000876,0.876
7065,0.701061,0.746515,0.001291,1.291,0.001019,1.019,0.865758,0.000847,0.847
7073,0.695352,0.739656,0.001146,1.146,0.001063,1.063,0.867279,0.000837,0.837
7081,0.70024,0.744263,0.001143,1.143,0.001118,1.118,0.869417,0.000798,0.798
7089,0.699106,0.743219,0.001163,1.163,0.001091,1.091,0.866083,0.000797,0.797
7097,0.688587,0.736128,0.001132,1.132,0.001088,1.088,0.866729,0.000802,0.802
7105,0.69646,0.740312,0.001168,1.168,0.001111,1.111,0.86319,0.000819,0.819
7113,0.69669,0.742175,0.001177,1.177,0.001024,1.024,0.868832,0.000786,0.786
7121,0.696623,0.740393,0.001215,1.215,0.001073,1.073,0.869859,0.000795,0.795
7129,0.698776,0.742473,0.001142,1.142,0.001072,1.072,0.861557,0.000882,0.882
7137,0.699015,0.74054,0.001106,1.106,0.001106,1.106,0.86742,0.000812,0.812
7145,0.698484,0.739786,0.001206,1.206,0.001028,1.028,0.862401,0.000827,0.827
7153,0.698967,0.74487,0.001152,1.152,0.001066,1.066,0.863468,0.000869,0.869
7161,0.694147,0.740144,0.00116,1.16,0.001051,1.051,0.866202,0.000845,0.845
7169,0.698379,0.745039,0.00114,1.14,0.001026,1.026,0.864775,0.000829,0.829
7177,0.69748,0.744566,0.001123,1.123,0.001038,1.038,0.86803,0.000835,0.835
7185,0.700306,0.74495,0.001128,1.128,0.001077,1.077,0.866916,0.000814,0.814
7193,0.697515,0.742011,0.001192,1.192,0.00109,1.09,0.863183,0.000852,0.852
7201,0.696911,0.741637,0.001114,1.114,0.001031,1.031,0.866622,0.000889,0.889
7209,0.697819,0.742037,0.001186,1.186,0.001097,1.097,0.868393,0.000817,0.817
7217,0.702772,0.748441,0.00109,1.09,0.00107,1.07,0.867062,0.000825,0.825
7225,0.702674,0.746947,0.001158,1.158,0.001045,1.045,0.868836,0.000827,0.827
7233,0.697302,0.740738,0.001176,1.176,0.001022,1.022,0.8667,0.000844,0.844
7241,0.694751,0.739449,0.001164,1.164,0.001061,1.061,0.865448,0.000839,0.839
7249,0.700954,0.744736,0.001105,1.105,0.001043,1.043,0.865414,0.000842,0.842
7257,0.704119,0.74815,0.001139,1.139,0.001061,1.061,0.871869,0.000822,0.822
7265,0.687617,0.739706,0.001244,1.244,0.001112,1.112,0.865201,0.00083,0.83
7273,0.698025,0.742575,0.001174,1.174,0.001038,1.038,0.872057,0.000819,0.819
7281,0.69743,0.739892,0.001133,1.133,0.001025,1.025,0.868562,0.000837,0.837
7289,0.688557,0.736644,0.001153,1.153,0.001066,1.066,0.867636,0.000821,0.821
7297,0.694575,0.741499,0.001146,1.146,0.001071,1.071,0.869514,0.000882,0.882
7305,0.699658,0.746803,0.001148,1.148,0.001066,1.066,0.866661,0.000798,0.798
7313,0.693152,0.741337,0.001182,1.182,0.00108,1.08,0.871532,0.000807,0.807
7321,0.696853,0.742623,0.001153,1.153,0.001065,1.065,0.86592,0.000835,0.835
7329,0.698724,0.745057,0.001129,1.129,0.001072,1.072,0.874179,0.000815,0.815
7337,0.695487,0.740614,0.001171,1.171,0.00107,1.07,0.869907,0.000791,0.791
7345,0.703293,0.748519,0.001177,1.177,0.001082,1.082,0.863476,0.000821,0.821
7353,0.701699,0.748282,0.001111,1.111,0.001045,1.045,0.865475,0.000814,0.814
7361,0.698789,0.743272,0.001157,1.157,0.001112,1.112,0.870144,0.000811,0.811
7369,0.701678,0.748502,0.001107,1.107,0.001109,1.109,0.872135,0.00087,0.87
7377,0.697423,0.747147,0.001203,1.203,0.001018,1.018,0.871874,0.00079,0.79
7385,0.700459,0.750244,0.001148,1.148,0.001057,1.057,0.86778,0.000809,0.809
7393,0.702252,0.749458,0.001173,1.173,0.001155,1.155,0.873779,0.000837,0.837
7401,0.694304,0.740605,0.001198,1.198,0.001145,1.145,0.866292,0.000815,0.815
7409,0.703234,0.748189,0.001192,1.192,0.001075,1.075,0.869504,0.000852,0.852
7417,0.698013,0.744547,0.001175,1.175,0.001029,1.029,0.870468,0.000831,0.831
7425,0.707602,0.753636,0.001087,1.087,0.001032,1.032,0.867977,0.000784,0.784
7433,0.696733,0.742922,0.001195,1.195,0.001085,1.085,0.864388,0.000853,0.853
7441,0.697486,0.741388,0.001196,1.196,0.001079,1.079,0.871471,0.000798,0.798
7449,0.693703,0.742175,0.001157,1.157,0.001069,1.069,0.86804,0.000875,0.875
7457,0.699895,0.748573,0.001102,1.102,0.001055,1.055,0.865755,0.000819,0.819
7465,0.697945,0.746298,0.001137,1.137,0.001079,1.079,0.871657,0.000838,0.838
7473,0.699227,0.74848,0.001127,1.127,0.001079,1.079,0.864053,0.000781,0.781
7481,0.695829,0.741075,0.001169,1.169,0.001036,1.036,0.868086,0.000814,0.814
7489,0.693727,0.742872,0.001186,1.186,0.001104,1.104,0.867902,0.000843,0.843
7497,0.699573,0.743497,0.001164,1.164,0.001056,1.056,0.866311,0.0008,0.8
7505,0.699436,0.746336,0.001136,1.136,0.001071,1.071,0.869201,0.00085,0.85
7513,0.697836,0.743534,0.001111,1.111,0.001035,1.035,0.872854,0.000841,0.841
7521,0.700149,0.748996,0.001228,1.228,0.001117,1.117,0.871371,0.000857,0.857
7529,0.699483,0.747698,0.001155,1.155,0.001136,1.136,0.871706,0.000885,0.885
7537,0.695995,0.744524,0.001137,1.137,0.001068,1.068,0.870012,0.000782,0.782
7545,0.701957,0.748825,0.001198,1.198,0.001075,1.075,0.867554,0.00083,0.83
7553,0.699556,0.75047,0.0012,1.2,0.001069,1.069,0.870115,0.000827,0.827
7561,0.700556,0.751428,0.001155,1.155,0.001047,1.047,0.870281,0.000801,0.801
7569,0.697579,0.748767,0.001134,1.134,0.001059,1.059,0.870287,0.000791,0.791
7577,0.694407,0.743532,0.001158,1.158,0.001091,1.091,0.867539,0.000804,0.804
7585,0.694085,0.74571,0.001122,1.122,0.001056,1.056,0.866822,0.000851,0.851
7593,0.702069,0.747255,0.001122,1.122,0.001066,1.066,0.87096,0.000792,0.792
7601,0.698624,0.747845,0.001136,1.136,0.001103,1.103,0.87478,0.00082,0.82
7609,0.692555,0.744158,0.001173,1.173,0.00107,1.07,0.871843,0.000821,0.821
7617,0.699422,0.746375,0.001153,1.153,0.001067,1.067,0.869256,0.000809,0.809
7625,0.698076,0.745229,0.001139,1.139,0.001166,1.166,0.870547,0.000811,0.811
7633,0.699821,0.748734,0.001113,1.113,0.00106,1.06,0.867308,0.000791,0.791
7641,0.702191,0.750355,0.001115,1.115,0.001091,1.091,0.871987,0.000815,0.815
7649,0.698174,0.743496,0.001139,1.139,0.00109,1.09,0.876261,0.000787,0.787
7657,0.699461,0.748915,0.00112,1.12,0.001094,1.094,0.870121,0.000823,0.823
7665,0.694662,0.745789,0.001128,1.128,0.001102,1.102,0.870707,0.000792,0.792
7673,0.696305,0.746398,0.001137,1.137,0.001051,1.051,0.872501,0.000779,0.779
7681,0.697611,0.745393,0.001119,1.119,0.001055,1.055,0.8701,0.000814,0.814
7689,0.700678,0.746496,0.0012,1.2,0.001078,1.078,0.872538,0.000785,0.785
7697,0.698497,0.747483,0.001177,1.177,0.001104,1.104,0.869387,0.000789,0.789
7705,0.695554,0.745408,0.001159,1.159,0.001045,1.045,0.869346,0.000784,0.784
7713,0.697263,0.746006,0.001145,1.145,0.001124,1.124,0.872787,0.000772,0.772
7721,0.694674,0.745773,0.001179,1.179,0.001031,1.031,0.868665,0.0008,0.8
7729,0.69765,0.748377,0.001207,1.207,0.001043,1.043,0.869823,0.000819,0.819
7737,0.691129,0.742545,0.001171,1.171,0.001079,1.079,0.874323,0.000843,0.843
7745,0.695234,0.744835,0.001175,1.175,0.001103,1.103,0.866125,0.000808,0.808
7753,0.695698,0.74584,0.00115,1.15,0.001088,1.088,0.864331,0.000844,0.844
7761,0.694967,0.746494,0.001119,1.119,0.001114,1.114,0.875189,0.000776,0.776
7769,0.691053,0.743835,0.001175,1.175,0.001051,1.051,0.87285,0.000843,0.843
7777,0.701103,0.747838,0.001174,1.174,0.001026,1.026,0.86792,0.000779,0.779
7785,0.689285,0.743913,0.001157,1.157,0.001048,1.048,0.870449,0.000867,0.867
7793,0.7009,0.751796,0.001149,1.149,0.001099,1.099,0.8693,0.000871,0.871
7801,0.697906,0.749439,0.001127,1.127,0.001092,1.092,0.867223,0.000859,0.859
7809,0.695504,0.746117,0.001121,1.121,0.001133,1.133,0.876935,0.000762,0.762
7817,0.697144,0.748829,0.001145,1.145,0.001081,1.081,0.863314,0.000857,0.857
7825,0.69979,0.752856,0.001226,1.226,0.001064,1.064,0.87527,0.000792,0.792
7833,0.696539,0.745277,0.001154,1.154,0.000996,0.996,0.86927,0.000799,0.799
7841,0.697187,0.747382,0.001146,1.146,0.001019,1.019,0.866952,0.000831,0.831
7849,0.69477,0.745567,0.001137,1.137,0.001052,1.052,0.872482,0.00082,0.82
7857,0.699633,0.748372,0.001109,1.109,0.001048,1.048,0.872493,0.000806,0.806
7865,0.700489,0.750169,0.001124,1.124,0.001,1,0.875815,0.000803,0.803
7873,0.698182,0.746246,0.001399,1.399,0.001074,1.074,0.869735,0.000844,0.844
7881,0.692128,0.740565,0.001229,1.229,0.001107,1.107,0.873477,0.000766,0.766
7889,0.695596,0.749359,0.001155,1.155,0.001082,1.082,0.867282,0.000776,0.776
7897,0.700968,0.751482,0.001181,1.181,0.001067,1.067,0.871838,0.000852,0.852
7905,0.696623,0.74671,0.001193,1.193,0.001042,1.042,0.870714,0.000845,0.845
7913,0.689265,0.741041,0.001239,1.239,0.001052,1.052,0.872173,0.000825,0.825
7921,0.695185,0.746249,0.001174,1.174,0.001083,1.083,0.87556,0.000812,0.812
7929,0.698089,0.750318,0.001142,1.142,0.001079,1.079,0.871107,0.000802,0.802
7937,0.689982,0.742294,0.001207,1.207,0.001084,1.084,0.871865,0.000796,0.796
7945,0.702249,0.752802,0.001173,1.173,0.001031,1.031,0.873671,0.000809,0.809
7953,0.69375,0.743042,0.001165,1.165,0.001053,1.053,0.872207,0.000803,0.803
7961,0.697905,0.75137,0.001146,1.146,0.00105,1.05,0.873073,0.000788,0.788
7969,0.697509,0.74942,0.00123,1.23,0.001056,1.056,0.871323,0.000815,0.815
7977,0.700262,0.752377,0.001183,1.183,0.001096,1.096,0.872659,0.000803,0.803
7985,0.693426,0.746271,0.001176,1.176,0.001106,1.106,0.871414,0.000788,0.788
7993,0.702227,0.750356,0.001148,1.148,0.001035,1.035,0.868514,0.000769,0.769
8001,0.692245,0.74355,0.001136,1.136,0.00106,1.06,0.86859,0.000826,0.826
8009,0.699614,0.748278,0.001136,1.136,0.001074,1.074,0.874574,0.000867,0.867
8017,0.696682,0.74819,0.001168,1.168,0.001073,1.073,0.876723,0.000807,0.807
8025,0.698171,0.750637,0.001137,1.137,0.001041,1.041,0.870599,0.000798,0.798
8033,0.696699,0.747337,0.001205,1.205,0.001032,1.032,0.874044,0.000812,0.812
8041,0.700865,0.752386,0.001158,1.158,0.001037,1.037,0.87145,0.000809,0.809
8049,0.694726,0.746856,0.001152,1.152,0.001049,1.049,0.873591,0.000784,0.784
8057,0.701829,0.750491,0.001219,1.219,0.001024,1.024,0.871423,0.000813,0.813
8065,0.689233,0.741538,0.00115,1.15,0.001097,1.097,0.870395,0.000828,0.828
8073,0.699513,0.756945,0.001142,1.142,0.001022,1.022,0.873653,0.000822,0.822
8081,0.698351,0.748042,0.001161,1.161,0.001088,1.088,0.873651,0.000816,0.816
8089,0.692596,0.742656,0.001233,1.233,0.001014,1.014,0.872349,0.000803,0.803
8097,0.701445,0.753536,0.001168,1.168,0.001048,1.048,0.878927,0.00082,0.82
8105,0.693742,0.745321,0.001217,1.217,0.001119,1.119,0.873851,0.00084,0.84
8113,0.695032,0.74698,0.001173,1.173,0.001025,1.025,0.876175,0.000795,0.795
8121,0.702658,0.754543,0.001177,1.177,0.001068,1.068,0.871855,0.000886,0.886
8129,0.692787,0.747784,0.001124,1.124,0.001076,1.076,0.878112,0.000815,0.815
8137,0.702731,0.753676,0.001117,1.117,0.001044,1.044,0.872156,0.000828,0.828
8145,0.698539,0.750951,0.001139,1.139,0.001014,1.014,0.878261,0.000852,0.852
8153,0.698455,0.751114,0.001163,1.163,0.001088,1.088,0.869983,0.00082,0.82
8161,0.70598,0.757617,0.001139,1.139,0.001055,1.055,0.877793,0.000824,0.824
8169,0.698126,0.753669,0.001159,1.159,0.000994,0.994,0.873929,0.0008,0.8
8177,0.695923,0.747864,0.00114,1.14,0.00103,1.03,0.873738,0.000862,0.862
8185,0.701829,0.753261,0.001189,1.189,0.00104,1.04,0.878468,0.000813,0.813
8193,0.698412,0.75221,0.001136,1.136,0.001047,1.047,0.877474,0.000822,0.822
8201,0.700165,0.752323,0.001091,1.091,0.001108,1.108,0.875177,0.000823,0.823
8209,0.698672,0.751641,0.001144,1.144,0.001094,1.094,0.872198,0.000827,0.827
8217,0.693286,0.750587,0.00121,1.21,0.00102,1.02,0.875546,0.000792,0.792
8225,0.701084,0.753612,0.001111,1.111,0.001088,1.088,0.874388,0.000826,0.826
8233,0.692087,0.746421,0.001143,1.143,0.001105,1.105,0.87575,0.000777,0.777
8241,0.701336,0.752585,0.001133,1.133,0.001121,1.121,0.876414,0.000797,0.797
8249,0.70188,0.756391,0.001157,1.157,0.001049,1.049,0.872893,0.000897,0.897
8257,0.696805,0.749237,0.001181,1.181,0.001133,1.133,0.871003,0.000837,0.837
8265,0.69468,0.74864,0.001144,1.144,0.001015,1.015,0.874948,0.000825,0.825
8273,0.699573,0.753242,0.001177,1.177,0.000999,0.999,0.872533,0.000805,0.805
8281,0.697505,0.751955,0.001177,1.177,0.001072,1.072,0.88126,0.000822,0.822
8289,0.694911,0.748412,0.001206,1.206,0.00107,1.07,0.876757,0.000824,0.824
8297,0.699372,0.754788,0.001145,1.145,0.001016,1.016,0.876238,0.000741,0.741
8305,0.698105,0.750843,0.001132,1.132,0.001042,1.042,0.876695,0.000768,0.768
8313,0.693448,0.748138,0.001133,1.133,0.001134,1.134,0.876188,0.000828,0.828
8321,0.693916,0.745129,0.001225,1.225,0.001108,1.108,0.868505,0.000788,0.788
8329,0.699392,0.75114,0.001162,1.162,0.001039,1.039,0.875219,0.000834,0.834
8337,0.708658,0.758336,0.001103,1.103,0.001028,1.028,0.872815,0.000765,0.765
8345,0.702293,0.755619,0.001118,1.118,0.001225,1.225,0.875819,0.000794,0.794
8353,0.691594,0.747361,0.001181,1.181,0.001072,1.072,0.876308,0.000768,0.768
8361,0.699132,0.752169,0.001168,1.168,0.000985,0.985,0.878039,0.00078,0.78
8369,0.69301,0.747942,0.001157,1.157,0.001064,1.064,0.876011,0.000755,0.755
8377,0.700662,0.753876,0.001136,1.136,0.00103,1.03,0.877477,0.000775,0.775
8385,0.701231,0.755369,0.00127,1.27,0.001112,1.112,0.870954,0.0008,0.8
8393,0.697849,0.748296,0.00115,1.15,0.00106,1.06,0.868852,0.00083,0.83
8401,0.69575,0.750803,0.001135,1.135,0.001075,1.075,0.883168,0.000799,0.799
8409,0.700642,0.756587,0.001157,1.157,0.001046,1.046,0.877375,0.000818,0.818
8417,0.696283,0.75,0.001114,1.114,0.001059,1.059,0.878673,0.000818,0.818
8425,0.702136,0.753016,0.001125,1.125,0.00101,1.01,0.881914,0.00079,0.79
8433,0.697582,0.750485,0.001212,1.212,0.001017,1.017,0.874855,0.000779,0.779
8441,0.696379,0.750803,0.001193,1.193,0.001084,1.084,0.878156,0.0008,0.8
8449,0.694839,0.749963,0.001187,1.187,0.001059,1.059,0.881569,0.000827,0.827
8457,0.691064,0.745023,0.001137,1.137,0.001156,1.156,0.872883,0.000843,0.843
8465,0.694886,0.747226,0.001162,1.162,0.00108,1.08,0.875789,0.000817,0.817
8473,0.69475,0.750074,0.001158,1.158,0.001079,1.079,0.875776,0.000829,0.829
8481,0.698868,0.754432,0.001181,1.181,0.00107,1.07,0.874192,0.000824,0.824
8489,0.695383,0.750699,0.001211,1.211,0.001073,1.073,0.879168,0.000833,0.833
8497,0.695012,0.750131,0.001182,1.182,0.001106,1.106,0.874791,0.000776,0.776
8505,0.699447,0.752802,0.00111,1.11,0.001076,1.076,0.875915,0.000829,0.829
8513,0.701982,0.757667,0.001154,1.154,0.001063,1.063,0.876932,0.000849,0.849
8521,0.700699,0.758933,0.001136,1.136,0.00102,1.02,0.87723,0.000788,0.788
8529,0.695769,0.750206,0.001163,1.163,0.001068,1.068,0.879091,0.000774,0.774
8537,0.702746,0.758036,0.001125,1.125,0.001081,1.081,0.875125,0.00082,0.82
8545,0.686931,0.746826,0.001206,1.206,0.001068,1.068,0.8812,0.000846,0.846
8553,0.705958,0.759104,0.001127,1.127,0.001068,1.068,0.87395,0.000846,0.846
8561,0.69731,0.748558,0.001166,1.166,0.001014,1.014,0.878271,0.000801,0.801
8569,0.693835,0.751142,0.001165,1.165,0.001065,1.065,0.874517,0.000867,0.867
8577,0.694395,0.747689,0.001175,1.175,0.001078,1.078,0.877918,0.000838,0.838
8585,0.700497,0.753691,0.001129,1.129,0.001047,1.047,0.877374,0.000806,0.806
8593,0.696949,0.75258,0.001111,1.111,0.001008,1.008,0.877992,0.000814,0.814
8601,0.698005,0.752578,0.001218,1.218,0.001058,1.058,0.874563,0.0008,0.8
8609,0.69525,0.751783,0.001154,1.154,0.001054,1.054,0.870995,0.000778,0.778
8617,0.702405,0.757474,0.001147,1.147,0.001039,1.039,0.880197,0.000826,0.826
8625,0.696148,0.75366,0.001154,1.154,0.001012,1.012,0.877424,0.000814,0.814
8633,0.698,0.754355,0.001154,1.154,0.001048,1.048,0.877309,0.000771,0.771
8641,0.698462,0.752799,0.001165,1.165,0.001086,1.086,0.880017,0.000768,0.768
8649,0.695001,0.749534,0.001212,1.212,0.001037,1.037,0.876631,0.000798,0.798
8657,0.693198,0.749496,0.001195,1.195,0.001045,1.045,0.874739,0.000823,0.823
8665,0.701315,0.755355,0.001205,1.205,0.001054,1.054,0.876811,0.000785,0.785
8673,0.69491,0.751071,0.001182,1.182,0.001024,1.024,0.875073,0.000818,0.818
8681,0.697506,0.756236,0.001201,1.201,0.001048,1.048,0.877761,0.000816,0.816
8689,0.695636,0.754124,0.0011,1.1,0.000998,0.998,0.876618,0.000792,0.792
8697,0.699194,0.754687,0.001124,1.124,0.001057,1.057,0.873417,0.00084,0.84
8705,0.693303,0.753649,0.001171,1.171,0.001056,1.056,0.883282,0.000784,0.784
8713,0.703612,0.758507,0.001138,1.138,0.001051,1.051,0.877209,0.000805,0.805
8721,0.706233,0.757857,0.001132,1.132,0.001065,1.065,0.881209,0.000789,0.789
8729,0.703298,0.756434,0.001173,1.173,0.001018,1.018,0.880155,0.000821,0.821
8737,0.698633,0.754431,0.001175,1.175,0.001088,1.088,0.88312,0.000823,0.823
8745,0.698652,0.756929,0.001157,1.157,0.001046,1.046,0.87929,0.000815,0.815
8753,0.699593,0.754905,0.001179,1.179,0.001051,1.051,0.881726,0.00085,0.85
8761,0.703277,0.757815,0.001093,1.093,0.001036,1.036,0.883906,0.0008,0.8
8769,0.699872,0.75859,0.001206,1.206,0.001036,1.036,0.876122,0.00078,0.78
8777,0.692336,0.746221,0.001177,1.177,0.00105,1.05,0.882071,0.000772,0.772
8785,0.695886,0.755143,0.001168,1.168,0.001073,1.073,0.880227,0.000824,0.824
8793,0.700407,0.755803,0.001101,1.101,0.001024,1.024,0.880121,0.000804,0.804
8801,0.697261,0.757523,0.001132,1.132,0.001068,1.068,0.878476,0.000803,0.803
8809,0.698045,0.753083,0.001134,1.134,0.001066,1.066,0.880224,0.000838,0.838
8817,0.695766,0.752665,0.001137,1.137,0.001066,1.066,0.882814,0.000774,0.774
8825,0.700613,0.755305,0.001128,1.128,0.001054,1.054,0.876095,0.000799,0.799
8833,0.696489,0.752661,0.001149,1.149,0.001086,1.086,0.875263,0.000791,0.791
8841,0.699759,0.755423,0.001082,1.082,0.001046,1.046,0.878909,0.000741,0.741
8849,0.694727,0.75239,0.001146,1.146,0.001082,1.082,0.87717,0.00085,0.85
8857,0.701047,0.758984,0.001106,1.106,0.00101,1.01,0.87714,0.000866,0.866
8865,0.697737,0.752857,0.001135,1.135,0.001025,1.025,0.878948,0.000879,0.879
8873,0.698806,0.757141,0.001129,1.129,0.001047,1.047,0.871595,0.000868,0.868
8881,0.696001,0.751069,0.001378,1.378,0.001081,1.081,0.88111,0.000859,0.859
8889,0.697871,0.755584,0.001145,1.145,0.001107,1.107,0.878571,0.000836,0.836
8897,0.693888,0.753575,0.001194,1.194,0.001067,1.067,0.879127,0.000771,0.771
8905,0.692536,0.750464,0.001119,1.119,0.001044,1.044,0.881262,0.000839,0.839
8913,0.700434,0.758822,0.001165,1.165,0.001041,1.041,0.872879,0.000819,0.819
8921,0.699549,0.755414,0.001091,1.091,0.001013,1.013,0.874948,0.000839,0.839
8929,0.697132,0.753057,0.001165,1.165,0.001046,1.046,0.879452,0.00081,0.81
8937,0.699134,0.757544,0.001079,1.079,0.001026,1.026,0.877969,0.000797,0.797
8945,0.69116,0.751287,0.001176,1.176,0.001042,1.042,0.880043,0.000763,0.763
8953,0.707675,0.765914,0.001124,1.124,0.001072,1.072,0.879808,0.000821,0.821
8961,0.693775,0.75137,0.001156,1.156,0.001065,1.065,0.87607,0.000826,0.826
8969,0.692813,0.751246,0.001187,1.187,0.001033,1.033,0.880339,0.000789,0.789
8977,0.69931,0.756353,0.001171,1.171,0.001039,1.039,0.882436,0.000815,0.815
8985,0.699245,0.754792,0.001102,1.102,0.001099,1.099,0.876522,0.000837,0.837
8993,0.706923,0.76519,0.00113,1.13,0.001056,1.056,0.878715,0.000814,0.814
9001,0.695349,0.755214,0.001206,1.206,0.001078,1.078,0.878183,0.000836,0.836
9009,0.69783,0.75406,0.001132,1.132,0.001041,1.041,0.88081,0.000816,0.816
9017,0.694224,0.75139,0.001151,1.151,0.001079,1.079,0.884731,0.000764,0.764
9025,0.700432,0.75559,0.001112,1.112,0.001061,1.061,0.878649,0.000826,0.826
9033,0.699887,0.757903,0.001142,1.142,0.000992,0.992,0.883046,0.000799,0.799
9041,0.694103,0.752768,0.001161,1.161,0.001047,1.047,0.881387,0.000777,0.777
9049,0.688644,0.747344,0.001155,1.155,0.001056,1.056,0.879702,0.000843,0.843
9057,0.699175,0.758065,0.001137,1.137,0.001059,1.059,0.881339,0.000816,0.816
9065,0.694009,0.752204,0.001192,1.192,0.001065,1.065,0.871667,0.00078,0.78
9073,0.695444,0.752415,0.001154,1.154,0.001084,1.084,0.882461,0.000765,0.765
9081,0.699806,0.756498,0.001116,1.116,0.001075,1.075,0.879726,0.000823,0.823
9089,0.698203,0.75769,0.001183,1.183,0.001032,1.032,0.878309,0.000831,0.831
9097,0.690818,0.752487,0.00116,1.16,0.001084,1.084,0.875781,0.000812,0.812
9105,0.695772,0.755889,0.001186,1.186,0.00102,1.02,0.877328,0.000821,0.821
9113,0.694259,0.754871,0.001164,1.164,0.001036,1.036,0.879663,0.00079,0.79
9121,0.698071,0.757235,0.001195,1.195,0.001009,1.009,0.878574,0.000809,0.809
9129,0.692007,0.751392,0.001226,1.226,0.00107,1.07,0.877172,0.000913,0.913
9137,0.696887,0.757782,0.00115,1.15,0.001025,1.025,0.885738,0.000736,0.736
9145,0.692124,0.75125,0.001161,1.161,0.001103,1.103,0.882539,0.000802,0.802
9153,0.698205,0.756251,0.001175,1.175,0.000976,0.976,0.879894,0.000781,0.781
9161,0.699124,0.757473,0.001129,1.129,0.001002,1.002,0.882427,0.00078,0.78
9169,0.695936,0.754075,0.001149,1.149,0.001031,1.031,0.881572,0.000824,0.824
9177,0.698136,0.757366,0.001148,1.148,0.000988,0.988,0.875481,0.000814,0.814
9185,0.697927,0.756335,0.001162,1.162,0.001092,1.092,0.875818,0.000826,0.826
9193,0.701085,0.758441,0.001174,1.174,0.00103,1.03,0.87768,0.000773,0.773
9201,0.701747,0.759367,0.001172,1.172,0.001028,1.028,0.886569,0.000754,0.754
9209,0.701747,0.760738,0.001175,1.175,0.000965,0.965,0.87923,0.000834,0.834
9217,0.702655,0.756785,0.001151,1.151,0.001051,1.051,0.883066,0.000831,0.831
9225,0.695232,0.760722,0.001232,1.232,0.001018,1.018,0.882031,0.000774,0.774
9233,0.704013,0.763986,0.001157,1.157,0.001043,1.043,0.88277,0.00081,0.81
9241,0.704621,0.759363,0.001139,1.139,0.001056,1.056,0.876004,0.000801,0.801
9249,0.696224,0.755514,0.001144,1.144,0.001101,1.101,0.879056,0.000816,0.816
9257,0.699396,0.757251,0.001151,1.151,0.001033,1.033,0.884086,0.000758,0.758
9265,0.69381,0.753761,0.001191,1.191,0.001045,1.045,0.879891,0.000788,0.788
9273,0.69645,0.754964,0.001184,1.184,0.001029,1.029,0.880791,0.000762,0.762
9281,0.70094,0.758029,0.001191,1.191,0.001034,1.034,0.877502,0.000814,0.814
9289,0.699835,0.757487,0.001192,1.192,0.001038,1.038,0.876011,0.000798,0.798
9297,0.698676,0.755268,0.001139,1.139,0.001225,1.225,0.879727,0.000821,0.821
9305,0.694961,0.755849,0.001151,1.151,0.001026,1.026,0.885105,0.000813,0.813
9313,0.694687,0.755644,0.001179,1.179,0.001053,1.053,0.880836,0.000848,0.848
9321,0.700609,0.760021,0.0012,1.2,0.001083,1.083,0.875883,0.000821,0.821
9329,0.69578,0.75451,0.001156,1.156,0.001037,1.037,0.882269,0.000793,0.793
9337,0.700105,0.761601,0.001122,1.122,0.001042,1.042,0.885586,0.000859,0.859
9345,0.698278,0.756035,0.001144,1.144,0.001053,1.053,0.878178,0.000811,0.811
9353,0.693106,0.754351,0.00115,1.15,0.000988,0.988,0.884146,0.000791,0.791
9361,0.701712,0.762536,0.001128,1.128,0.001059,1.059,0.885207,0.000785,0.785
9369,0.692805,0.751147,0.001138,1.138,0.001062,1.062,0.883301,0.000812,0.812
9377,0.695006,0.755733,0.001181,1.181,0.001059,1.059,0.880757,0.000784,0.784
9385,0.702847,0.762037,0.00112,1.12,0.001036,1.036,0.8789,0.000781,0.781
9393,0.691473,0.749045,0.001139,1.139,0.001088,1.088,0.876525,0.000787,0.787
9401,0.696851,0.759535,0.001183,1.183,0.001059,1.059,0.880906,0.000833,0.833
9409,0.694785,0.754985,0.001199,1.199,0.001048,1.048,0.882294,0.000744,0.744
9417,0.696723,0.756737,0.00117,1.17,0.001072,1.072,0.885269,0.000793,0.793
9425,0.693835,0.756904,0.001209,1.209,0.001036,1.036,0.880016,0.000817,0.817
9433,0.694944,0.752894,0.001096,1.096,0.001031,1.031,0.881357,0.000811,0.811
9441,0.702949,0.761553,0.00119,1.19,0.001109,1.109,0.878642,0.000805,0.805
9449,0.693959,0.755554,0.001154,1.154,0.000972,0.972,0.885387,0.00075,0.75
9457,0.69229,0.753504,0.00121,1.21,0.001014,1.014,0.881517,0.000803,0.803
9465,0.692834,0.755846,0.001137,1.137,0.001009,1.009,0.886025,0.0008,0.8
9473,0.6981,0.761119,0.001182,1.182,0.001034,1.034,0.886723,0.000788,0.788
9481,0.693777,0.757126,0.001153,1.153,0.000965,0.965,0.877143,0.000808,0.808
9489,0.695206,0.758352,0.001134,1.134,0.001046,1.046,0.881224,0.000773,0.773
9497,0.702549,0.76057,0.001149,1.149,0.001,1,0.886663,0.000777,0.777
9505,0.69909,0.761453,0.001172,1.172,0.001002,1.002,0.883752,0.000764,0.764
9513,0.698625,0.758257,0.001137,1.137,0.001014,1.014,0.88563,0.000808,0.808
9521,0.694288,0.757206,0.001142,1.142,0.000996,0.996,0.879673,0.000782,0.782
9529,0.690343,0.753604,0.001142,1.142,0.001055,1.055,0.877034,0.00078,0.78
9537,0.703693,0.767219,0.001112,1.112,0.001025,1.025,0.879815,0.000776,0.776
9545,0.700605,0.761663,0.001175,1.175,0.001102,1.102,0.886706,0.000893,0.893
9553,0.696883,0.758997,0.001128,1.128,0.001053,1.053,0.879377,0.000776,0.776
9561,0.692943,0.754655,0.001188,1.188,0.001056,1.056,0.879385,0.000798,0.798
9569,0.697949,0.759243,0.001215,1.215,0.001067,1.067,0.883398,0.000857,0.857
9577,0.704469,0.760761,0.001115,1.115,0.001085,1.085,0.887926,0.00081,0.81
9585,0.702598,0.760321,0.001137,1.137,0.001017,1.017,0.880757,0.000841,0.841
9593,0.696475,0.760533,0.001191,1.191,0.001019,1.019,0.884456,0.00079,0.79
9601,0.701212,0.765639,0.001153,1.153,0.001031,1.031,0.881571,0.000857,0.857
9609,0.700712,0.761559,0.001156,1.156,0.001008,1.008,0.885693,0.000778,0.778
9617,0.700913,0.759372,0.00115,1.15,0.000977,0.977,0.880601,0.000803,0.803
9625,0.695757,0.760796,0.001174,1.174,0.001085,1.085,0.881226,0.000826,0.826
9633,0.692881,0.75548,0.00115,1.15,0.001068,1.068,0.886309,0.000831,0.831
9641,0.689091,0.75049,0.001214,1.214,0.001045,1.045,0.881098,0.000776,0.776
9649,0.703679,0.763514,0.00108,1.08,0.001003,1.003,0.882338,0.000792,0.792
9657,0.701005,0.757722,0.001146,1.146,0.001125,1.125,0.884651,0.000818,0.818
9665,0.697226,0.757123,0.001165,1.165,0.001084,1.084,0.882031,0.000798,0.798
9673,0.701714,0.760279,0.001133,1.133,0.001018,1.018,0.883173,0.000821,0.821
9681,0.699183,0.761872,0.001171,1.171,0.001061,1.061,0.887443,0.000791,0.791
9689,0.700332,0.760099,0.001172,1.172,0.001069,1.069,0.884225,0.000803,0.803
9697,0.697041,0.757359,0.001135,1.135,0.001079,1.079,0.881661,0.000798,0.798
9705,0.702004,0.760858,0.001137,1.137,0.001043,1.043,0.891937,0.000774,0.774
9713,0.699692,0.761194,0.001097,1.097,0.001074,1.074,0.884079,0.000783,0.783
9721,0.701961,0.764292,0.001136,1.136,0.000984,0.984,0.882475,0.000798,0.798
9729,0.697773,0.761797,0.001131,1.131,0.001076,1.076,0.889506,0.000783,0.783
9737,0.69178,0.754991,0.001137,1.137,0.001019,1.019,0.882585,0.00078,0.78
9745,0.695478,0.758621,0.001116,1.116,0.0011,1.1,0.883623,0.000756,0.756
9753,0.697468,0.763961,0.00118,1.18,0.001096,1.096,0.884064,0.000805,0.805
9761,0.697892,0.758523,0.001196,1.196,0.001066,1.066,0.88339,0.000746,0.746
9769,0.699955,0.761175,0.001165,1.165,0.001041,1.041,0.881953,0.000831,0.831
9777,0.699704,0.765448,0.001181,1.181,0.001009,1.009,0.877852,0.000849,0.849
9785,0.698634,0.760618,0.001134,1.134,0.00102,1.02,0.888565,0.000806,0.806
9793,0.698823,0.761729,0.00111,1.11,0.000993,0.993,0.882304,0.000842,0.842
9801,0.702392,0.763764,0.001219,1.219,0.001093,1.093,0.878657,0.000805,0.805
9809,0.70003,0.7653,0.001134,1.134,0.001046,1.046,0.882889,0.000776,0.776
9817,0.70036,0.758623,0.001124,1.124,0.001014,1.014,0.883356,0.000753,0.753
9825,0.695997,0.758459,0.001152,1.152,0.001037,1.037,0.888004,0.00083,0.83
9833,0.70161,0.764807,0.001106,1.106,0.001046,1.046,0.881683,0.000775,0.775
9841,0.692504,0.756747,0.001197,1.197,0.001054,1.054,0.885816,0.000799,0.799
9849,0.690408,0.755404,0.001147,1.147,0.001068,1.068,0.884544,0.000789,0.789
9857,0.703821,0.767051,0.001113,1.113,0.001093,1.093,0.882662,0.000763,0.763
9865,0.697378,0.760539,0.001329,1.329,0.001094,1.094,0.8883,0.000826,0.826
9873,0.700369,0.763279,0.00116,1.16,0.001092,1.092,0.886603,0.000719,0.719
9881,0.702467,0.763839,0.001182,1.182,0.001048,1.048,0.879734,0.000764,0.764
9889,0.699539,0.763546,0.00115,1.15,0.001078,1.078,0.885262,0.000794,0.794
9897,0.691284,0.755793,0.00116,1.16,0.001055,1.055,0.882982,0.000814,0.814
9905,0.701105,0.765062,0.001142,1.142,0.001016,1.016,0.885943,0.000822,0.822
9913,0.69958,0.762051,0.00118,1.18,0.001046,1.046,0.882397,0.000783,0.783
9921,0.697667,0.763883,0.001189,1.189,0.001047,1.047,0.880444,0.000834,0.834
9929,0.701692,0.763219,0.001161,1.161,0.00102,1.02,0.889767,0.000795,0.795
9937,0.697625,0.757181,0.001124,1.124,0.00099,0.99,0.88505,0.000783,0.783
9945,0.699162,0.762083,0.001215,1.215,0.000972,0.972,0.881877,0.000799,0.799
9953,0.697402,0.760912,0.001105,1.105,0.001062,1.062,0.886223,0.000776,0.776
9961,0.70239,0.762814,0.001177,1.177,0.001065,1.065,0.884583,0.00078,0.78
9969,0.69562,0.759872,0.001115,1.115,0.001095,1.095,0.887033,0.000798,0.798
9977,0.693649,0.757769,0.001213,1.213,0.001067,1.067,0.886249,0.00081,0.81
9985,0.700447,0.764523,0.001109,1.109,0.00104,1.04,0.888124,0.000777,0.777
9993,0.700723,0.765898,0.001156,1.156,0.001072,1.072,0.88421,0.000818,0.818


==> results-7-2-3-crit.csv <==
x,lat-0-s,lat-0,lat-0-5-s,lat-0-5,lat-1-s,lat-1,hit-0,hit-0-5,hit-1
0,0.000468,0.468,0.001031,1.031,0.005368,5.368,0,0.362809,0.362809
1,0.000706,0.706,0.001114,1.114,0.001232,1.232,0,0.462846,0.462846
2,0.000436,0.436,0.000412,0.412,0.000919,0.919,0,0.505282,0.505282
3,0.000494,0.494,0.000402,0.402,0.000853,0.853,0,0.503489,0.539725
4,0.00045,0.45,0.000566,0.566,0.000875,0.875,0.337352,0.500538,0.573305
5,0.000419,0.419,0.001444,1.444,0.00103,1.03,0.336694,0.48904,0.584393
6,0.000408,0.408,0.000441,0.441,0.000978,0.978,0.334861,0.540493,0.6062
7,0.000456,0.456,0.000439,0.439,0.000771,0.771,0.319811,0.527581,0.603134
8,0.000444,0.444,0.000506,0.506,0.000726,0.726,0.451063,0.576616,0.646368
9,0.000439,0.439,0.000414,0.414,0.0011,1.1,0.440752,0.562686,0.647032
10,0.000422,0.422,0.000404,0.404,0.000733,0.733,0.447545,0.568527,0.664509
11,0.00047,0.47,0.000446,0.446,0.000741,0.741,0.495102,0.569012,0.66073
12,0.000437,0.437,0.000395,0.395,0.000726,0.726,0.49722,0.557705,0.675784
13,0.000395,0.395,0.000435,0.435,0.000745,0.745,0.491659,0.554653,0.665716
14,0.000396,0.396,0.000422,0.422,0.000738,0.738,0.49256,0.561139,0.674143
15,0.000387,0.387,0.000419,0.419,0.000698,0.698,0.524768,0.55617,0.675586
16,0.000411,0.411,0.000415,0.415,0.000765,0.765,0.555911,0.60429,0.704929
17,0.000405,0.405,0.000412,0.412,0.000717,0.717,0.521438,0.571676,0.668904
18,0.000436,0.436,0.000431,0.431,0.000772,0.772,0.510245,0.554087,0.665785
19,0.000411,0.411,0.000391,0.391,0.000663,0.663,0.554206,0.576286,0.693972
20,0.000416,0.416,0.000441,0.441,0.000708,0.708,0.559189,0.594288,0.693482
21,0.000406,0.406,0.000398,0.398,0.000691,0.691,0.564012,0.600399,0.705347
22,0.000425,0.425,0.000421,0.421,0.000731,0.731,0.573367,0.593299,0.703138
23,0.000409,0.409,0.000405,0.405,0.000657,0.657,0.576434,0.593079,0.711345
24,0.000442,0.442,0.000465,0.465,0.000673,0.673,0.606081,0.617793,0.716441
25,0.000437,0.437,0.000423,0.423,0.000645,0.645,0.607668,0.621935,0.723807
26,0.000419,0.419,0.000403,0.403,0.000681,0.681,0.570887,0.586054,0.694123
27,0.00049,0.49,0.000411,0.411,0.000705,0.705,0.616844,0.616844,0.728607
28,0.00041,0.41,0.000455,0.455,0.000673,0.673,0.619728,0.619728,0.733988
29,0.000412,0.412,0.000411,0.411,0.000681,0.681,0.612967,0.625934,0.730549
30,0.000399,0.399,0.000399,0.399,0.000668,0.668,0.598708,0.608396,0.707427
31,0.000458,0.458,0.00039,0.39,0.000661,0.661,0.621591,0.636718,0.743067
32,0.000429,0.429,0.000446,0.446,0.000729,0.729,0.61969,0.61969,0.717465
33,0.000431,0.431,0.000399,0.399,0.000663,0.663,0.633897,0.64702,0.739991
34,0.000419,0.419,0.000419,0.419,0.000718,0.718,0.634976,0.640645,0.733755
35,0.000444,0.444,0.000445,0.445,0.000654,0.654,0.630464,0.633333,0.75011
36,0.000405,0.405,0.000448,0.448,0.000661,0.661,0.628889,0.633778,0.729556
37,0.000428,0.428,0.000428,0.428,0.000678,0.678,0.635459,0.647351,0.737514
38,0.000384,0.384,0.000454,0.454,0.000688,0.688,0.645467,0.651556,0.746504
39,0.000461,0.461,0.000424,0.424,0.000663,0.663,0.625273,0.630958,0.717097
40,0.000408,0.408,0.000422,0.422,0.00074,0.74,0.637548,0.64182,0.725331
41,0.000403,0.403,0.000399,0.399,0.000649,0.649,0.667498,0.664778,0.748187
42,0.000398,0.398,0.000444,0.444,0.000693,0.693,0.656995,0.651838,0.745111
43,0.000534,0.534,0.000419,0.419,0.000652,0.652,0.644226,0.645341,0.747882
44,0.000428,0.428,0.000422,0.422,0.000668,0.668,0.649597,0.647361,0.748211
45,0.00042,0.42,0.000453,0.453,0.000695,0.695,0.652814,0.659524,0.743074
46,0.000424,0.424,0.000396,0.396,0.000708,0.708,0.651518,0.660314,0.750995
47,0.000391,0.391,0.000403,0.403,0.000668,0.668,0.657019,0.657883,0.763283
48,0.000433,0.433,0.000447,0.447,0.000663,0.663,0.652641,0.654143,0.738085
49,0.000432,0.432,0.0004,0.4,0.000653,0.653,0.66985,0.683947,0.769668
50,0.000407,0.407,0.000425,0.425,0.000657,0.657,0.685227,0.678716,0.774809
51,0.000412,0.412,0.000443,0.443,0.000657,0.657,0.652861,0.650299,0.755337
52,0.000396,0.396,0.000402,0.402,0.000674,0.674,0.671435,0.679357,0.756822
53,0.000408,0.408,0.000394,0.394,0.000656,0.656,0.67858,0.679258,0.766795
54,0.000435,0.435,0.000413,0.413,0.000704,0.704,0.670656,0.669991,0.751551
55,0.000422,0.422,0.000461,0.461,0.000674,0.674,0.690881,0.68641,0.776263
56,0.000429,0.429,0.000413,0.413,0.000689,0.689,0.671036,0.676837,0.759991
57,0.000386,0.386,0.000412,0.412,0.000691,0.691,0.672952,0.671695,0.769118
58,0.00039,0.39,0.000406,0.406,0.000628,0.628,0.678855,0.678855,0.771145
59,0.000389,0.389,0.000382,0.382,0.000657,0.657,0.67664,0.67797,0.768395
60,0.000403,0.403,0.000383,0.383,0.00071,0.71,0.684759,0.684108,0.768563
61,0.000395,0.395,0.000397,0.397,0.000642,0.642,0.665598,0.668591,0.762241
62,0.000397,0.397,0.000398,0.398,0.00067,0.67,0.667324,0.672803,0.758054
63,0.000416,0.416,0.000398,0.398,0.000616,0.616,0.680639,0.680861,0.753382
64,0.000421,0.421,0.000386,0.386,0.000674,0.674,0.700193,0.699551,0.788359
65,0.000416,0.416,0.000373,0.373,0.00069,0.69,0.692982,0.692544,0.774123
66,0.000413,0.413,0.0004,0.4,0.000653,0.653,0.692915,0.682458,0.769099
67,0.000459,0.459,0.000421,0.421,0.000652,0.652,0.661335,0.66624,0.735338
68,0.000419,0.419,0.000392,0.392,0.00065,0.65,0.692092,0.690584,0.771816
69,0.000496,0.496,0.000416,0.416,0.000655,0.655,0.688691,0.685938,0.763024
70,0.000408,0.408,0.000439,0.439,0.00063,0.63,0.694287,0.696249,0.785216
71,0.000407,0.407,0.000398,0.398,0.000657,0.657,0.672352,0.675932,0.757212
72,0.000411,0.411,0.000408,0.408,0.000611,0.611,0.697391,0.696957,0.77087
73,0.000432,0.432,0.000445,0.445,0.000644,0.644,0.686973,0.688054,0.769065
74,0.000429,0.429,0.000417,0.417,0.000627,0.627,0.693958,0.697876,0.766344
75,0.00044,0.44,0.000413,0.413,0.000665,0.665,0.697456,0.696118,0.781571
76,0.000432,0.432,0.000446,0.446,0.000655,0.655,0.696919,0.69126,0.778453
77,0.000409,0.409,0.000419,0.419,0.000689,0.689,0.677154,0.676948,0.757763
78,0.000413,0.413,0.000413,0.413,0.000657,0.657,0.692243,0.687841,0.761426
79,0.000432,0.432,0.000438,0.438,0.000641,0.641,0.689827,0.682035,0.769048
80,0.000435,0.435,0.000405,0.405,0.000662,0.662,0.691004,0.691632,0.766318
81,0.000402,0.402,0.000431,0.431,0.000609,0.609,0.70693,0.701995,0.791032
82,0.000417,0.417,0.000603,0.603,0.000661,0.661,0.698686,0.700409,0.789576
83,0.000412,0.412,0.00043,0.43,0.000665,0.665,0.691447,0.682365,0.770433
84,0.000399,0.399,0.000373,0.373,0.000631,0.631,0.688062,0.690201,0.764442
85,0.000396,0.396,0.000383,0.383,0.000665,0.665,0.681195,0.684932,0.770444
86,0.00043,0.43,0.000395,0.395,0.00063,0.63,0.723327,0.715868,0.795434
87,0.000409,0.409,0.000384,0.384,0.000657,0.657,0.707729,0.700801,0.781771
88,0.000414,0.414,0.000407,0.407,0.000664,0.664,0.705754,0.707941,0.785605
89,0.000391,0.391,0.000402,0.402,0.000665,0.665,0.687779,0.685441,0.772157
90,0.000415,0.415,0.000436,0.436,0.000632,0.632,0.731045,0.727569,0.80252
91,0.000389,0.389,0.000397,0.397,0.000627,0.627,0.716656,0.715346,0.789784
92,0.000432,0.432,0.000398,0.398,0.000667,0.667,0.699849,0.691661,0.770739
93,0.000418,0.418,0.000446,0.446,0.000657,0.657,0.712492,0.709513,0.787614
94,0.000403,0.403,0.000418,0.418,0.00066,0.66,0.699282,0.692759,0.764949
95,0.000411,0.411,0.000421,0.421,0.000653,0.653,0.69104,0.685757,0.768808
96,0.000622,0.622,0.00039,0.39,0.000606,0.606,0.723514,0.717916,0.793928
97,0.000415,0.415,0.000388,0.388,0.000665,0.665,0.693103,0.690361,0.777051
98,0.000414,0.414,0.00039,0.39,0.000636,0.636,0.693347,0.689757,0.776769
99,0.000436,0.436,0.000406,0.406,0.000665,0.665,0.728382,0.724101,0.798159
100,0.000406,0.406,0.000401,0.401,0.000613,0.613,0.710587,0.712257,0.783253
101,0.000428,0.428,0.000409,0.409,0.000648,0.648,0.720122,0.714255,0.790091
102,0.000407,0.407,0.000439,0.439,0.000649,0.649,0.735054,0.728172,0.798925
103,0.000403,0.403,0.000425,0.425,0.000611,0.611,0.714192,0.71616,0.789854
104,0.000427,0.427,0.000409,0.409,0.000655,0.655,0.713617,0.708298,0.781915
105,0.000418,0.418,0.000382,0.382,0.000587,0.587,0.741935,0.735706,0.8
106,0.000389,0.389,0.000399,0.399,0.000662,0.662,0.714466,0.71046,0.786799
107,0.000392,0.392,0.000373,0.373,0.000672,0.672,0.724107,0.717592,0.78971
108,0.000391,0.391,0.000388,0.388,0.000623,0.623,0.712317,0.709137,0.794785
109,0.000402,0.402,0.000409,0.409,0.000642,0.642,0.709619,0.705535,0.785617
110,0.000432,0.432,0.000391,0.391,0.000596,0.596,0.734213,0.732673,0.79626
111,0.000421,0.421,0.000376,0.376,0.000635,0.635,0.7242,0.715917,0.802776
112,0.000412,0.412,0.000413,0.413,0.000639,0.639,0.726681,0.720607,0.788069
113,0.000399,0.399,0.000406,0.406,0.000616,0.616,0.737236,0.730414,0.805678
114,0.000406,0.406,0.000398,0.398,0.00062,0.62,0.726861,0.720388,0.808846
115,0.000424,0.424,0.000391,0.391,0.000651,0.651,0.729218,0.7232,0.804101
116,0.000429,0.429,0.000435,0.435,0.00062,0.62,0.724329,0.71982,0.801599
117,0.00041,0.41,0.00041,0.41,0.000668,0.668,0.720504,0.713792,0.782954
118,0.00042,0.42,0.000383,0.383,0.000688,0.688,0.705508,0.69661,0.778814
119,0.00043,0.43,0.000444,0.444,0.000644,0.644,0.724359,0.719444,0.8
120,0.00043,0.43,0.000399,0.399,0.000652,0.652,0.72436,0.72178,0.792733
121,0.000425,0.425,0.000403,0.403,0.000637,0.637,0.736649,0.728252,0.797804
122,0.00043,0.43,0.000437,0.437,0.000627,0.627,0.710459,0.703231,0.790179
123,0.000406,0.406,0.000417,0.417,0.000636,0.636,0.720974,0.714732,0.799209
124,0.000522,0.522,0.000399,0.399,0.000623,0.623,0.730162,0.723307,0.798089
125,0.000411,0.411,0.000405,0.405,0.000676,0.676,0.722328,0.716825,0.791534
126,0.000411,0.411,0.000389,0.389,0.000613,0.613,0.733831,0.731483,0.798079
127,0.000386,0.386,0.000425,0.425,0.000658,0.658,0.728341,0.725512,0.79212
128,0.000416,0.416,0.000388,0.388,0.000869,0.869,0.729679,0.724848,0.798572
129,0.000409,0.409,0.000406,0.406,0.000634,0.634,0.727311,0.721573,0.791711
130,0.000397,0.397,0.000432,0.432,0.000697,0.697,0.717811,0.713734,0.783262
131,0.000428,0.428,0.000402,0.402,0.000679,0.679,0.728237,0.725422,0.789519
132,0.000425,0.425,0.000412,0.412,0.000663,0.663,0.741166,0.735964,0.807284
133,0.00043,0.43,0.00038,0.38,0.000664,0.664,0.726263,0.722125,0.796167
134,0.000431,0.431,0.000388,0.388,0.000635,0.635,0.71438,0.712184,0.797146
135,0.000424,0.424,0.000398,0.398,0.000864,0.864,0.725075,0.718015,0.786478
136,0.000404,0.404,0.000394,0.394,0.000648,0.648,0.735541,0.731671,0.806063
137,0.000404,0.404,0.00039,0.39,0.00065,0.65,0.760082,0.755958,0.826077
138,0.000395,0.395,0.000394,0.394,0.00065,0.65,0.751311,0.741259,0.80507
139,0.000425,0.425,0.000383,0.383,0.000642,0.642,0.739755,0.734474,0.803126
140,0.000425,0.425,0.000429,0.429,0.000671,0.671,0.723214,0.711097,0.792517
141,0.000396,0.396,0.000415,0.415,0.0007,0.7,0.730682,0.7245,0.798269
142,0.00041,0.41,0.000426,0.426,0.000658,0.658,0.713495,0.702427,0.785015
143,0.00043,0.43,0.000394,0.394,0.00065,0.65,0.720955,0.715626,0.795992
144,0.000399,0.399,0.000391,0.391,0.000709,0.709,0.738495,0.734133,0.797819
145,0.000411,0.411,0.000422,0.422,0.000638,0.638,0.718203,0.718414,0.789074
146,0.000396,0.396,0.000457,0.457,0.000655,0.655,0.727253,0.719742,0.795494
147,0.000397,0.397,0.000381,0.381,0.00067,0.67,0.73388,0.729779,0.8036
148,0.000402,0.402,0.000395,0.395,0.00063,0.63,0.75507,0.750338,0.809824
149,0.000427,0.427,0.000423,0.423,0.00066,0.66,0.736212,0.72873,0.793715
150,0.000409,0.409,0.000381,0.381,0.000672,0.672,0.749512,0.741697,0.810506
151,0.000418,0.418,0.000408,0.408,0.000683,0.683,0.735481,0.730879,0.796844
152,0.000403,0.403,0.000428,0.428,0.000656,0.656,0.74705,0.740614,0.805621
153,0.000404,0.404,0.000383,0.383,0.000631,0.631,0.744156,0.737229,0.804978
154,0.000412,0.412,0.000404,0.404,0.000658,0.658,0.733177,0.726576,0.791312
155,0.000393,0.393,0.000403,0.403,0.000657,0.657,0.767325,0.761404,0.816886
156,0.000417,0.417,0.000453,0.453,0.000618,0.618,0.744943,0.738786,0.815084
157,0.000507,0.507,0.000409,0.409,0.000638,0.638,0.744466,0.739645,0.813062
158,0.000417,0.417,0.000407,0.407,0.00065,0.65,0.751584,0.749261,0.830165
159,0.000399,0.399,0.00044,0.44,0.000672,0.672,0.737928,0.728642,0.80974
160,0.00044,0.44,0.000398,0.398,0.000644,0.644,0.74538,0.739579,0.808122
161,0.000416,0.416,0.000378,0.378,0.000654,0.654,0.730811,0.724505,0.794955
162,0.0004,0.4,0.000384,0.384,0.000658,0.658,0.75454,0.745565,0.818618
163,0.000398,0.398,0.000396,0.396,0.000622,0.622,0.757471,0.750974,0.817887
164,0.000433,0.433,0.000395,0.395,0.00066,0.66,0.75033,0.745927,0.809775
165,0.000424,0.424,0.0004,0.4,0.000679,0.679,0.730467,0.72261,0.792667
166,0.000418,0.418,0.000431,0.431,0.000662,0.662,0.737071,0.733377,0.796827
167,0.000416,0.416,0.000416,0.416,0.000648,0.648,0.733234,0.72706,0.79753
168,0.000424,0.424,0.000387,0.387,0.000667,0.667,0.719916,0.717176,0.791992

==> results-7-2-3-syn.csv <==
x,lat-0-s,lat-0,lat-0-5-s,lat-0-5,lat-1-s,lat-1,hit-0,hit-0-5,hit-1
0,0.000524,0.524,0.001875,1.875,0.003004,3.004,0,0.224789,0.224789
1,0.000781,0.781,0.004384,4.384,0.001987,1.987,0,0.29702,0.29702
2,0.000673,0.673,0.001955,1.955,0.001785,1.785,0,0.328098,0.328098
3,0.000944,0.944,0.001637,1.637,0.003034,3.034,0.228031,0.361014,0.361014
4,0.000485,0.485,0.001741,1.741,0.001871,1.871,0.224708,0.387356,0.387356
5,0.000476,0.476,0.002352,2.352,0.001914,1.914,0.22739,0.407272,0.407272
6,0.000483,0.483,0.001802,1.802,0.001613,1.613,0.222398,0.408906,0.408906
7,0.000507,0.507,0.001688,1.688,0.001535,1.535,0.225855,0.426522,0.426522
8,0.000631,0.631,0.002112,2.112,0.001836,1.836,0.221574,0.436401,0.436401
9,0.000553,0.553,0.001612,1.612,0.001529,1.529,0.22747,0.45377,0.45377
10,0.000462,0.462,0.001504,1.504,0.001549,1.549,0.223481,0.463711,0.463711
11,0.000452,0.452,0.001365,1.365,0.001378,1.378,0.22112,0.467547,0.467547
12,0.00057,0.57,0.001711,1.711,0.001665,1.665,0.29754,0.475997,0.475997
13,0.000471,0.471,0.001504,1.504,0.001372,1.372,0.288745,0.479838,0.479838
14,0.00052,0.52,0.001341,1.341,0.001417,1.417,0.293101,0.487433,0.487433
15,0.000447,0.447,0.001606,1.606,0.001491,1.491,0.295346,0.49392,0.49392
16,0.000445,0.445,0.001543,1.543,0.00135,1.35,0.286433,0.49564,0.49564
17,0.000845,0.845,0.00047,0.47,0.001366,1.366,0.330131,0.502966,0.502966
18,0.000488,0.488,0.000487,0.487,0.001323,1.323,0.337069,0.50375,0.508974
19,0.000453,0.453,0.0003066,0.306,0.001423,1.423,0.334962,0.498675,0.508281
20,0.000581,0.581,0.000422,0.422,0.001393,1.393,0.334416,0.51266,0.516742
21,0.000476,0.476,0.000437,0.437,0.001344,1.344,0.356533,0.509369,0.518488
22,0.000471,0.471,0.000441,0.441,0.001309,1.309,0.366255,0.514151,0.524313
23,0.000468,0.468,0.000444,0.444,0.00134,1.34,0.35996,0.506964,0.520305
24,0.000534,0.534,0.000415,0.415,0.00212,2.12,0.358622,0.511946,0.531646
25,0.000511,0.511,0.000424,0.424,0.001617,1.617,0.385508,0.514038,0.534381
26,0.000458,0.458,0.000425,0.425,0.001295,1.295,0.382249,0.515256,0.538098
27,0.000447,0.447,0.000425,0.425,0.001347,1.347,0.388129,0.516289,0.541739
28,0.000573,0.573,0.000434,0.434,0.00128,1.28,0.400681,0.512254,0.538423
29,0.000465,0.465,0.000423,0.423,0.001336,1.336,0.402816,0.514542,0.541447
30,0.00045,0.45,0.000449,0.449,0.001334,1.334,0.398996,0.513724,0.543598
31,0.000502,0.502,0.000436,0.436,0.001255,1.255,0.406163,0.51966,0.551149
32,0.000491,0.491,0.000469,0.469,0.001355,1.355,0.402803,0.514679,0.55316
33,0.000496,0.496,0.000444,0.444,0.00141,1.41,0.404294,0.511318,0.552597
34,0.000533,0.533,0.00043,0.43,0.001543,1.543,0.421737,0.5181,0.561894
35,0.00056,0.56,0.000489,0.489,0.001421,1.421,0.418443,0.511154,0.553943
36,0.000444,0.444,0.000424,0.424,0.001314,1.314,0.415453,0.519357,0.558988
37,0.00045,0.45,0.000434,0.434,0.001267,1.267,0.418922,0.522557,0.564213
38,0.000462,0.462,0.000433,0.433,0.001288,1.288,0.434351,0.527126,0.57263
39,0.000508,0.508,0.000599,0.599,0.001291,1.291,0.425192,0.521983,0.566199
40,0.000436,0.436,0.000437,0.437,0.001219,1.219,0.429458,0.522341,0.571548
41,0.000564,0.564,0.000444,0.444,0.001246,1.246,0.42686,0.520191,0.567527
42,0.000468,0.468,0.000545,0.545,0.001226,1.226,0.444031,0.530117,0.576582
43,0.000456,0.456,0.000441,0.441,0.001267,1.267,0.445389,0.528589,0.575663
44,0.000473,0.473,0.000425,0.425,0.001272,1.272,0.443576,0.529516,0.579381
45,0.000454,0.454,0.000513,0.513,0.001219,1.219,0.44156,0.528826,0.581004
46,0.000603,0.603,0.000481,0.481,0.001183,1.183,0.453422,0.533126,0.580377
47,0.000515,0.515,0.000438,0.438,0.001195,1.195,0.454079,0.533715,0.58153
48,0.000509,0.509,0.000462,0.462,0.001237,1.237,0.452466,0.530354,0.58396
49,0.00046,0.46,0.00045,0.45,0.001258,1.258,0.451665,0.533333,0.585166
50,0.000707,0.707,0.000499,0.499,0.001287,1.287,0.461055,0.538191,0.591347
51,0.000513,0.513,0.000462,0.462,0.001246,1.246,0.461513,0.539157,0.591004
52,0.000451,0.451,0.000446,0.446,0.001229,1.229,0.461049,0.537277,0.587482
53,0.000633,0.633,0.00046,0.46,0.001286,1.286,0.468836,0.543211,0.596419
54,0.000478,0.478,0.000463,0.463,0.001189,1.189,0.47562,0.543482,0.597771
55,0.000441,0.441,0.00044,0.44,0.001338,1.338,0.461218,0.534112,0.58382
56,0.000585,0.585,0.000485,0.485,0.001791,1.791,0.476493,0.540543,0.59524
57,0.000565,0.565,0.000506,0.506,0.001931,1.931,0.476633,0.540799,0.596414
58,0.000514,0.514,0.000431,0.431,0.001429,1.429,0.483515,0.55046,0.602762
59,0.000502,0.502,0.000424,0.424,0.001196,1.196,0.471847,0.540572,0.597298
60,0.000512,0.512,0.000428,0.428,0.001353,1.353,0.480395,0.540757,0.595352
61,0.000498,0.498,0.000487,0.487,0.001226,1.226,0.488554,0.548308,0.605706
62,0.000443,0.443,0.000536,0.536,0.001458,1.458,0.482481,0.543341,0.600216
63,0.000573,0.573,0.000431,0.431,0.001305,1.305,0.483999,0.540993,0.596255
64,0.000488,0.488,0.000485,0.485,0.001397,1.397,0.485272,0.545031,0.605383
65,0.00043,0.43,0.000443,0.443,0.00127,1.27,0.486242,0.543345,0.603928
66,0.000446,0.446,0.000442,0.442,0.001438,1.438,0.483946,0.541276,0.600431
67,0.000441,0.441,0.000464,0.464,0.001362,1.362,0.488521,0.540925,0.601397
68,0.000473,0.473,0.000491,0.491,0.00127,1.27,0.487965,0.54424,0.599353
69,0.000443,0.443,0.000457,0.457,0.00121,1.21,0.495627,0.553659,0.61413
70,0.000459,0.459,0.000468,0.468,0.001255,1.255,0.495662,0.549641,0.609461
71,0.000497,0.497,0.000429,0.429,0.001211,1.211,0.499123,0.553773,0.614105
72,0.000499,0.499,0.000444,0.444,0.001331,1.331,0.495897,0.550662,0.608441
73,0.000653,0.653,0.000479,0.479,0.001257,1.257,0.498999,0.550801,0.609026
74,0.00049,0.49,0.00045,0.45,0.001157,1.157,0.499122,0.550121,0.611153
75,0.000457,0.457,0.000436,0.436,0.001178,1.178,0.506172,0.56005,0.617932
76,0.000481,0.481,0.000518,0.518,0.001182,1.182,0.502466,0.553215,0.61341
77,0.000528,0.528,0.000472,0.472,0.001149,1.149,0.508144,0.55953,0.620571
78,0.000454,0.454,0.000463,0.463,0.001166,1.166,0.503993,0.553661,0.613561
79,0.00047,0.47,0.000495,0.495,0.001199,1.199,0.497319,0.552707,0.613793
80,0.0005,0.5,0.000454,0.454,0.001246,1.246,0.511313,0.558794,0.615937
81,0.000455,0.455,0.000433,0.433,0.001145,1.145,0.514901,0.556691,0.620093
82,0.000486,0.486,0.000528,0.528,0.001191,1.191,0.50578,0.556542,0.618278
83,0.000468,0.468,0.000476,0.476,0.001151,1.151,0.522786,0.567688,0.625682
84,0.000469,0.469,0.000443,0.443,0.001172,1.172,0.511252,0.554909,0.613654
85,0.000439,0.439,0.000471,0.471,0.001247,1.247,0.514205,0.561472,0.625935
86,0.000533,0.533,0.000459,0.459,0.001152,1.152,0.517674,0.566224,0.627392
87,0.000515,0.515,0.000444,0.444,0.001113,1.113,0.519095,0.564351,0.626935
88,0.000589,0.589,0.000514,0.514,0.001211,1.211,0.516166,0.562096,0.628171
89,0.000449,0.449,0.000528,0.528,0.00112,1.12,0.519368,0.564043,0.624111
90,0.000466,0.466,0.000443,0.443,0.001179,1.179,0.524524,0.568039,0.632263
91,0.000499,0.499,0.000507,0.507,0.001122,1.122,0.524781,0.567431,0.62854
92,0.000442,0.442,0.000499,0.499,0.001124,1.124,0.522037,0.568955,0.62616
93,0.000449,0.449,0.000446,0.446,0.001132,1.132,0.522175,0.565345,0.627114
94,0.000453,0.453,0.000503,0.503,0.001127,1.127,0.532059,0.576984,0.635655
95,0.000458,0.458,0.000485,0.485,0.001127,1.127,0.530731,0.573993,0.635455
96,0.000542,0.542,0.000533,0.533,0.001138,1.138,0.526888,0.568454,0.630928
97,0.000506,0.506,0.00047,0.47,0.001177,1.177,0.526224,0.570967,0.629795
98,0.000436,0.436,0.000441,0.441,0.00112,1.12,0.524749,0.567475,0.6301
99,0.000473,0.473,0.000476,0.476,0.001235,1.235,0.525658,0.566661,0.630136
100,0.000501,0.501,0.000466,0.466,0.001148,1.148,0.53587,0.577873,0.637853
101,0.000425,0.425,0.000449,0.449,0.00115,1.15,0.525273,0.570109,0.633837
102,0.000438,0.438,0.000491,0.491,0.00115,1.15,0.54085,0.576387,0.637081
103,0.000508,0.508,0.000542,0.542,0.001136,1.136,0.530656,0.570143,0.633872
104,0.000547,0.547,0.000462,0.462,0.001245,1.245,0.533697,0.573143,0.635082
105,0.000534,0.534,0.000464,0.464,0.001114,1.114,0.534593,0.571956,0.63199
106,0.000503,0.503,0.000459,0.459,0.001148,1.148,0.536004,0.57565,0.636981
107,0.000467,0.467,0.00046,0.46,0.001123,1.123,0.536082,0.574805,0.635404
108,0.000458,0.458,0.000584,0.584,0.001175,1.175,0.54007,0.579471,0.644303
109,0.00046,0.46,0.000457,0.457,0.001149,1.149,0.539191,0.57988,0.640456
110,0.000436,0.436,0.000533,0.533,0.001112,1.112,0.533795,0.573932,0.636849
111,0.000619,0.619,0.000479,0.479,0.001153,1.153,0.544164,0.582819,0.64201
112,0.000472,0.472,0.0005,0.5,0.001193,1.193,0.543632,0.57907,0.638383
113,0.00044,0.44,0.000563,0.563,0.001147,1.147,0.542175,0.578834,0.641287
114,0.000557,0.557,0.000475,0.475,0.001116,1.116,0.543124,0.580336,0.643844
115,0.000598,0.598,0.000512,0.512,0.001093,1.093,0.546667,0.584304,0.646582
116,0.000485,0.485,0.000536,0.536,0.00116,1.16,0.548417,0.586568,0.647826
117,0.000491,0.491,0.000508,0.508,0.001161,1.161,0.54139,0.577959,0.637965
118,0.000484,0.484,0.000438,0.438,0.001135,1.135,0.547871,0.585765,0.651911
119,0.000457,0.457,0.000502,0.502,0.001133,1.133,0.551153,0.587246,0.645381
120,0.000502,0.502,0.00045,0.45,0.001126,1.126,0.546868,0.584027,0.64422
121,0.000504,0.504,0.000444,0.444,0.001101,1.101,0.560255,0.596432,0.659241
122,0.000436,0.436,0.000444,0.444,0.001249,1.249,0.554704,0.588478,0.645667
123,0.000428,0.428,0.000507,0.507,0.00112,1.12,0.546247,0.581602,0.64494
124,0.000471,0.471,0.000445,0.445,0.001123,1.123,0.545793,0.580922,0.643577
125,0.000482,0.482,0.000498,0.498,0.001129,1.129,0.555002,0.590702,0.652885
126,0.000425,0.425,0.000535,0.535,0.001135,1.135,0.550407,0.585495,0.643499
127,0.000607,0.607,0.000439,0.439,0.001068,1.068,0.560996,0.592664,0.655832
128,0.00048,0.48,0.00048,0.48,0.001215,1.215,0.550848,0.584942,0.646946
129,0.000446,0.446,0.000456,0.456,0.001096,1.096,0.560945,0.595759,0.658374
130,0.000491,0.491,0.000433,0.433,0.001085,1.085,0.557663,0.592178,0.652014
131,0.000451,0.451,0.000518,0.518,0.001097,1.097,0.561892,0.592013,0.652086
132,0.000537,0.537,0.000479,0.479,0.001087,1.087,0.556961,0.590164,0.650994
133,0.000444,0.444,0.000447,0.447,0.001069,1.069,0.55371,0.587681,0.651615
134,0.000485,0.485,0.000491,0.491,0.001205,1.205,0.5568,0.589329,0.650485
135,0.000467,0.467,0.000456,0.456,0.001125,1.125,0.5684,0.598865,0.665053
136,0.000463,0.463,0.000483,0.483,0.001147,1.147,0.556789,0.589263,0.651313
137,0.000465,0.465,0.000437,0.437,0.001114,1.114,0.555593,0.589592,0.648484
138,0.000589,0.589,0.000631,0.631,0.001062,1.062,0.565363,0.594088,0.655473
139,0.000483,0.483,0.000439,0.439,0.001092,1.092,0.561869,0.594326,0.654568
140,0.000472,0.472,0.000585,0.585,0.001099,1.099,0.562626,0.595752,0.659811
141,0.00057,0.57,0.00047,0.47,0.001058,1.058,0.569549,0.603543,0.662758
142,0.00048,0.48,0.000429,0.429,0.001107,1.107,0.563131,0.593174,0.656931
143,0.000444,0.444,0.000479,0.479,0.001286,1.286,0.558426,0.588765,0.650942
144,0.000472,0.472,0.000442,0.442,0.001319,1.319,0.568314,0.599933,0.661674
145,0.000474,0.474,0.000492,0.492,0.001092,1.092,0.559377,0.587608,0.65065
146,0.000436,0.436,0.000469,0.469,0.001194,1.194,0.564973,0.595657,0.661804
147,0.000486,0.486,0.000451,0.451,0.001102,1.102,0.569,0.598643,0.66061
148,0.00049,0.49,0.000497,0.497,0.001151,1.151,0.567622,0.597527,0.657004
149,0.000442,0.442,0.000465,0.465,0.00115,1.15,0.567454,0.59889,0.660503
150,0.000432,0.432,0.000441,0.441,0.001139,1.139,0.571296,0.604798,0.665741
151,0.00046,0.46,0.000445,0.445,0.00138,1.38,0.573999,0.60116,0.662799
152,0.000489,0.489,0.000449,0.449,0.001087,1.087,0.574396,0.602742,0.662545
153,0.000518,0.518,0.000448,0.448,0.001154,1.154,0.575274,0.605617,0.666388
154,0.000473,0.473,0.000475,0.475,0.001274,1.274,0.568015,0.59492,0.657169
155,0.000428,0.428,0.000456,0.456,0.001137,1.137,0.572906,0.603431,0.665826
156,0.000527,0.527,0.000482,0.482,0.001144,1.144,0.574593,0.606101,0.669202
157,0.000514,0.514,0.000453,0.453,0.001114,1.114,0.573068,0.60196,0.66502
158,0.000433,0.433,0.000476,0.476,0.001079,1.079,0.578825,0.610554,0.669124
159,0.000528,0.528,0.000438,0.438,0.00117,1.17,0.574637,0.603356,0.667724
160,0.000478,0.478,0.000478,0.478,0.001096,1.096,0.575694,0.604048,0.664854
161,0.000441,0.441,0.000453,0.453,0.001169,1.169,0.575935,0.602293,0.663375
162,0.000602,0.602,0.000437,0.437,0.001083,1.083,0.571476,0.59692,0.662956
163,0.0005,0.5,0.000469,0.469,0.001135,1.135,0.575324,0.601603,0.662342
164,0.000451,0.451,0.000459,0.459,0.001114,1.114,0.58269,0.608938,0.668909
165,0.000498,0.498,0.000523,0.523,0.001162,1.162,0.582256,0.608192,0.670723
166,0.000504,0.504,0.000496,0.496,0.001074,1.074,0.576782,0.602682,0.666889
167,0.000454,0.454,0.000458,0.458,0.001118,1.118,0.580672,0.606104,0.66839
168,0.000461,0.461,0.00044,0.44,0.001127,1.127,0.581151,0.606589,0.667139
